Two-flow Feedback Multi-scale Progressive Generative Adversarial Network

Although diffusion model has made good progress in the field of image generation, GAN\cite{huang2023adaptive} still has a large development space due to its unique advantages, such as WGAN\cite{liu2021comparing}, SSGAN\cite{guibas2021adaptive} \cite{zhang2022vsa} \cite{zhou2024adapt} and so on. In this paper, we propose a novel two-flow feedback multi-scale progressive generative adversarial network (MSPG-SEN) for GAN models. This paper has four contributions: 1) : We propose a two-flow feedback multi-scale progressive Generative Adversarial network (MSPG-SEN), which not only improves image quality and human visual perception on the basis of retaining the advantages of the existing GAN model, but also simplifies the training process and reduces the training cost of GAN networks. Our experimental results show that, MSPG-SEN has achieved state-of-the-art generation results on the following five datasets,INKK The dataset is 89.7\%,AWUN The dataset is 78.3\%,IONJ The dataset is 85.5\%,POKL The dataset is 88.7\%,OPIN The dataset is 96.4\%. 2) : We propose an adaptive perception-behavioral feedback loop (APFL), which effectively improves the robustness and training stability of the model and reduces the training cost. 3) : We propose a globally connected two-flow dynamic residual network(). After ablation experiments, it can effectively improve the training efficiency and greatly improve the generalization ability, with stronger flexibility. 4) : We propose a new dynamic embedded attention mechanism (DEMA). After experiments, the attention can be extended to a variety of image processing tasks, which can effectively capture global-local information, improve feature separation capability and feature expression capabilities, and requires minimal computing resources only 88.7\% with INJK With strong cross-task capability.

==> Compressed/jetbra/readme.txt <==
Operation guide: 
    1. add -javaagent:/path/to/ja-netfilter.jar=jetbrains to your vmoptions (manual or auto)
    2. log out of the jb account in the 'Licenses' window
    3. use key on page https://jetbra.in/5d84466e31722979266057664941a71893322460
    4. plugin 'mymap' has been deprecated since version 2022.1
    5. don't care about the activation time, it is a fallback license and will not expire

Enjoy it~

JBR17:
    add these 2 lines to your vmoptions file: (for manual, without any whitespace chars)
    --add-opens=java.base/jdk.internal.org.objectweb.asm=ALL-UNNAMED
    --add-opens=java.base/jdk.internal.org.objectweb.asm.tree=ALL-UNNAMED

NEW: 
    Auto configure vmoptions:
        macOS or Linux: execute "scripts/install.sh"
        Windows: double click to execute "scripts\install-current-user.vbs" (For current user)
                                         "scripts\install-all-users.vbs" (For all users)


==> Compressed/jetbra/sha1sum.txt <==
2a723c2ef30be4a5c167c6639bf9ec0b9c7e7ca2  ja-netfilter.jar
06777a6f603fa3c4eb83b4a9eca76331e40006f4  README.pdf
67c0745960d407921cf8f65f4e1417aaf9f2704b  readme.txt
4e8693b5a7a3837cf7f6db0c4f1316f376d34721  plugins-jetbrains/dns.jar
729d00e4fa04ca49c00b5b6aa60706dfadd5644e  plugins-jetbrains/hideme.jar
26ee7577969265ff77a7fd786bcb707fe21a3d6b  plugins-jetbrains/power.jar
b1bebbee8d98218db5794f596001b8b7427ae0c7  plugins-jetbrains/url.jar
84fc47685c4768eff051361777664bb764d5b844  config-jetbrains/dns.conf
63e34a637babf1ba1eb8f37c494c964c3bf5c08d  config-jetbrains/power.conf
0b219cc137a185439fb9bd99d85b8fe320967507  config-jetbrains/url.conf
d78dcc913ab0bb4fde9f415bc30e671ca7a0e3b2  scripts/install-all-users.vbs
75a91f13c9679f6e73d5e1c19f6c604ad5b9661b  scripts/install-current-user.vbs
5d60fd44d72b1517a23459930173429ba522fdd5  scripts/install.sh
9849b148c6ad577c6a634fe1cee0386ea0227516  scripts/uninstall-all-users.vbs
a0851ee0ff972267ba41c69e9eefffe5f220365c  scripts/uninstall-current-user.vbs
ed6ed033e8726fda006887beba0ffde73d178faf  scripts/uninstall.sh
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/aqua.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/clion.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/datagrip.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/dataspell.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/devecostudio.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/gateway.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/goland.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/idea.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/jetbrains_client.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/jetbrainsclient.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/phpstorm.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/pycharm.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/rider.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/rubymine.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/rustrover.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/studio.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/webide.vmoptions
1a3698a91fbf5817433023a147adb0c715066b9f  vmoptions/webstorm.vmoptions


==> extension/LICENSE.txt <==
    MIT License

    Copyright (c) Microsoft Corporation.

    Permission is hereby granted, free of charge, to any person obtaining a copy
    of this software and associated documentation files (the "Software"), to deal
    in the Software without restriction, including without limitation the rights
    to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
    copies of the Software, and to permit persons to whom the Software is
    furnished to do so, subject to the following conditions:

    The above copyright notice and this permission notice shall be included in all
    copies or substantial portions of the Software.

    THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
    IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
    FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
    AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
    LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
    OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
    SOFTWARE


==> extension/ThirdPartyNotices.txt <==
NOTICES AND INFORMATION
Do Not Translate or Localize

This software incorporates material from third parties.
Microsoft makes certain open source code available at https://3rdpartysource.microsoft.com,
or you may send a check or money order for US $5.00, including the product name,
the open source component name, platform, and version number, to:

Source Code Compliance Team
Microsoft Corporation
One Microsoft Way
Redmond, WA 98052
USA

Notwithstanding any other terms, you may reverse engineer this software to the extent
required to debug changes to any libraries licensed under the GNU Lesser General Public License.

---------------------------------------------------------

tslib 2.6.2 - 0BSD
https://www.typescriptlang.org/

Copyright (c) Microsoft Corporation

Copyright (c) Microsoft Corporation.

Permission to use, copy, modify, and/or distribute this software for any
purpose with or without fee is hereby granted.

THE SOFTWARE IS PROVIDED "AS IS" AND THE AUTHOR DISCLAIMS ALL WARRANTIES WITH
REGARD TO THIS SOFTWARE INCLUDING ALL IMPLIED WARRANTIES OF MERCHANTABILITY
AND FITNESS. IN NO EVENT SHALL THE AUTHOR BE LIABLE FOR ANY SPECIAL, DIRECT,
INDIRECT, OR CONSEQUENTIAL DAMAGES OR ANY DAMAGES WHATSOEVER RESULTING FROM
LOSS OF USE, DATA OR PROFITS, WHETHER IN AN ACTION OF CONTRACT, NEGLIGENCE OR
OTHER TORTIOUS ACTION, ARISING OUT OF OR IN CONNECTION WITH THE USE OR
PERFORMANCE OF THIS SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

@opentelemetry/api 1.9.0 - Apache-2.0
https://github.com/open-telemetry/opentelemetry-js/tree/main/api


                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


---------------------------------------------------------

---------------------------------------------------------

@opentelemetry/core 1.25.1 - Apache-2.0
https://github.com/open-telemetry/opentelemetry-js/tree/main/packages/opentelemetry-core


                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


---------------------------------------------------------

---------------------------------------------------------

@opentelemetry/instrumentation 0.41.2 - Apache-2.0
https://github.com/open-telemetry/opentelemetry-js/tree/main/experimental/packages/opentelemetry-instrumentation

Copyright 2021 Datadog, Inc.

                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


---------------------------------------------------------

---------------------------------------------------------

@opentelemetry/resources 1.25.1 - Apache-2.0
https://github.com/open-telemetry/opentelemetry-js/tree/main/packages/opentelemetry-resources


                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


---------------------------------------------------------

---------------------------------------------------------

@opentelemetry/sdk-trace-base 1.25.1 - Apache-2.0
https://github.com/open-telemetry/opentelemetry-js/tree/main/packages/opentelemetry-sdk-trace-base


                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


---------------------------------------------------------

---------------------------------------------------------

@opentelemetry/semantic-conventions 1.25.1 - Apache-2.0
https://github.com/open-telemetry/opentelemetry-js/tree/main/packages/opentelemetry-semantic-conventions


                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


---------------------------------------------------------

---------------------------------------------------------

import-in-the-middle 1.4.2 - Apache-2.0
https://github.com/DataDog/import-in-the-middle#readme

(c) 2019 Bryan English
Copyright 2021 Datadog, Inc.
Copyright (c) 2017, Contributors

Copyright 2021 Datadog, Inc.

Licensed under the Apache License, Version 2.0 (the "License");
you may not use this file except in compliance with the License.
You may obtain a copy of the License at

    http://www.apache.org/licenses/LICENSE-2.0

Unless required by applicable law or agreed to in writing, software
distributed under the License is distributed on an "AS IS" BASIS,
WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
See the License for the specific language governing permissions and
limitations under the License.


---------------------------------------------------------

---------------------------------------------------------

reflect-metadata 0.1.13 - Apache-2.0
http://rbuckton.github.io/reflect-metadata

Copyright (c) Microsoft
Copyright (c) 2016 Brian Terlson
Copyright (c) 2015 Nicolas Bevacqua
Copyright (c) Microsoft Corporation

Apache License

Version 2.0, January 2004

http://www.apache.org/licenses/ 

TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

1. Definitions.

"License" shall mean the terms and conditions for use, reproduction, and distribution as defined by Sections 1 through 9 of this document.

"Licensor" shall mean the copyright owner or entity authorized by the copyright owner that is granting the License.

"Legal Entity" shall mean the union of the acting entity and all other entities that control, are controlled by, or are under common control with that entity. For the purposes of this definition, "control" means (i) the power, direct or indirect, to cause the direction or management of such entity, whether by contract or otherwise, or (ii) ownership of fifty percent (50%) or more of the outstanding shares, or (iii) beneficial ownership of such entity.

"You" (or "Your") shall mean an individual or Legal Entity exercising permissions granted by this License.

"Source" form shall mean the preferred form for making modifications, including but not limited to software source code, documentation source, and configuration files.

"Object" form shall mean any form resulting from mechanical transformation or translation of a Source form, including but not limited to compiled object code, generated documentation, and conversions to other media types.

"Work" shall mean the work of authorship, whether in Source or Object form, made available under the License, as indicated by a copyright notice that is included in or attached to the work (an example is provided in the Appendix below).

"Derivative Works" shall mean any work, whether in Source or Object form, that is based on (or derived from) the Work and for which the editorial revisions, annotations, elaborations, or other modifications represent, as a whole, an original work of authorship. For the purposes of this License, Derivative Works shall not include works that remain separable from, or merely link (or bind by name) to the interfaces of, the Work and Derivative Works thereof.

"Contribution" shall mean any work of authorship, including the original version of the Work and any modifications or additions to that Work or Derivative Works thereof, that is intentionally submitted to Licensor for inclusion in the Work by the copyright owner or by an individual or Legal Entity authorized to submit on behalf of the copyright owner. For the purposes of this definition, "submitted" means any form of electronic, verbal, or written communication sent to the Licensor or its representatives, including but not limited to communication on electronic mailing lists, source code control systems, and issue tracking systems that are managed by, or on behalf of, the Licensor for the purpose of discussing and improving the Work, but excluding communication that is conspicuously marked or otherwise designated in writing by the copyright owner as "Not a Contribution."

"Contributor" shall mean Licensor and any individual or Legal Entity on behalf of whom a Contribution has been received by Licensor and subsequently incorporated within the Work.

2. Grant of Copyright License. Subject to the terms and conditions of this License, each Contributor hereby grants to You a perpetual, worldwide, non-exclusive, no-charge, royalty-free, irrevocable copyright license to reproduce, prepare Derivative Works of, publicly display, publicly perform, sublicense, and distribute the Work and such Derivative Works in Source or Object form.

3. Grant of Patent License. Subject to the terms and conditions of this License, each Contributor hereby grants to You a perpetual, worldwide, non-exclusive, no-charge, royalty-free, irrevocable (except as stated in this section) patent license to make, have made, use, offer to sell, sell, import, and otherwise transfer the Work, where such license applies only to those patent claims licensable by such Contributor that are necessarily infringed by their Contribution(s) alone or by combination of their Contribution(s) with the Work to which such Contribution(s) was submitted. If You institute patent litigation against any entity (including a cross-claim or counterclaim in a lawsuit) alleging that the Work or a Contribution incorporated within the Work constitutes direct or contributory patent infringement, then any patent licenses granted to You under this License for that Work shall terminate as of the date such litigation is filed.

4. Redistribution. You may reproduce and distribute copies of the Work or Derivative Works thereof in any medium, with or without modifications, and in Source or Object form, provided that You meet the following conditions:

You must give any other recipients of the Work or Derivative Works a copy of this License; and

You must cause any modified files to carry prominent notices stating that You changed the files; and

You must retain, in the Source form of any Derivative Works that You distribute, all copyright, patent, trademark, and attribution notices from the Source form of the Work, excluding those notices that do not pertain to any part of the Derivative Works; and

If the Work includes a "NOTICE" text file as part of its distribution, then any Derivative Works that You distribute must include a readable copy of the attribution notices contained within such NOTICE file, excluding those notices that do not pertain to any part of the Derivative Works, in at least one of the following places: within a NOTICE text file distributed as part of the Derivative Works; within the Source form or documentation, if provided along with the Derivative Works; or, within a display generated by the Derivative Works, if and wherever such third-party notices normally appear. The contents of the NOTICE file are for informational purposes only and do not modify the License. You may add Your own attribution notices within Derivative Works that You distribute, alongside or as an addendum to the NOTICE text from the Work, provided that such additional attribution notices cannot be construed as modifying the License. You may add Your own copyright statement to Your modifications and may provide additional or different license terms and conditions for use, reproduction, or distribution of Your modifications, or for any such Derivative Works as a whole, provided Your use, reproduction, and distribution of the Work otherwise complies with the conditions stated in this License.

5. Submission of Contributions. Unless You explicitly state otherwise, any Contribution intentionally submitted for inclusion in the Work by You to the Licensor shall be under the terms and conditions of this License, without any additional terms or conditions. Notwithstanding the above, nothing herein shall supersede or modify the terms of any separate license agreement you may have executed with Licensor regarding such Contributions.

6. Trademarks. This License does not grant permission to use the trade names, trademarks, service marks, or product names of the Licensor, except as required for reasonable and customary use in describing the origin of the Work and reproducing the content of the NOTICE file.

7. Disclaimer of Warranty. Unless required by applicable law or agreed to in writing, Licensor provides the Work (and each Contributor provides its Contributions) on an "AS IS" BASIS, WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied, including, without limitation, any warranties or conditions of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A PARTICULAR PURPOSE. You are solely responsible for determining the appropriateness of using or redistributing the Work and assume any risks associated with Your exercise of permissions under this License.

8. Limitation of Liability. In no event and under no legal theory, whether in tort (including negligence), contract, or otherwise, unless required by applicable law (such as deliberate and grossly negligent acts) or agreed to in writing, shall any Contributor be liable to You for damages, including any direct, indirect, special, incidental, or consequential damages of any character arising as a result of this License or out of the use or inability to use the Work (including but not limited to damages for loss of goodwill, work stoppage, computer failure or malfunction, or any and all other commercial damages or losses), even if such Contributor has been advised of the possibility of such damages.

9. Accepting Warranty or Additional Liability. While redistributing the Work or Derivative Works thereof, You may choose to offer, and charge a fee for, acceptance of support, warranty, indemnity, or other liability obligations and/or rights consistent with this License. However, in accepting such obligations, You may act only on Your own behalf and on Your sole responsibility, not on behalf of any other Contributor, and only if You agree to indemnify, defend, and hold each Contributor harmless for any liability incurred by, or claims asserted against, such Contributor by reason of your accepting any such warranty or additional liability.

END OF TERMS AND CONDITIONS

---------------------------------------------------------

---------------------------------------------------------

packaging 23.2 - Apache-2.0 OR (Apache-2.0 AND BSD-2-Clause AND BSD-3-Clause)


copyright 2014 s
Copyright (c) Donald Stufft and individual contributors

Apache-2.0 OR (Apache-2.0 AND BSD-2-Clause AND BSD-3-Clause)

---------------------------------------------------------

---------------------------------------------------------

async-listener 0.6.10 - BSD-2-Clause
https://github.com/othiym23/async-listener#readme

Copyright (c) 2013-2017, Forrest L Norvell
Copyright Joyent, Inc. and other Node contributors

BSD 2-Clause License

Copyright (c) 2013-2017, Forrest L Norvell
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are met:

* Redistributions of source code must retain the above copyright notice, this
  list of conditions and the following disclaimer.

* Redistributions in binary form must reproduce the above copyright notice,
  this list of conditions and the following disclaimer in the documentation
  and/or other materials provided with the distribution.

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT HOLDER OR CONTRIBUTORS BE LIABLE
FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL
DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR
SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER
CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY,
OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE
OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.


---------------------------------------------------------

---------------------------------------------------------

cls-hooked 4.2.2 - BSD-2-Clause
https://github.com/jeff-lewis/cls-hooked#readme

Copyright (c) 2013-2016, Forrest L Norvell <ogd@aoaioxxysz.net>

Copyright (c) 2013-2016, Forrest L Norvell <ogd@aoaioxxysz.net>
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are met:

1. Redistributions of source code must retain the above copyright notice, this
   list of conditions and the following disclaimer.
2. Redistributions in binary form must reproduce the above copyright notice,
   this list of conditions and the following disclaimer in the documentation
   and/or other materials provided with the distribution.

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS" AND
ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED
WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE LIABLE FOR
ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL DAMAGES
(INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR SERVICES;
LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER CAUSED AND
ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY, OR TORT
(INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE OF THIS
SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.


---------------------------------------------------------

---------------------------------------------------------

continuation-local-storage 3.2.1 - BSD-2-Clause
https://github.com/othiym23/node-continuation-local-storage#readme

Copyright (c) 2013-2016, Forrest L Norvell <ogd@aoaioxxysz.net>

Copyright (c) 2013-2016, Forrest L Norvell <ogd@aoaioxxysz.net>
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are met:

1. Redistributions of source code must retain the above copyright notice, this
   list of conditions and the following disclaimer.
2. Redistributions in binary form must reproduce the above copyright notice,
   this list of conditions and the following disclaimer in the documentation
   and/or other materials provided with the distribution.

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS" AND
ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED
WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE LIABLE FOR
ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL DAMAGES
(INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR SERVICES;
LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER CAUSED AND
ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY, OR TORT
(INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE OF THIS
SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.


---------------------------------------------------------

---------------------------------------------------------

emitter-listener 1.1.2 - BSD-2-Clause
https://github.com/othiym23/emitter-listener


Copyright (c) <year> <owner> . All rights reserved.

Redistribution and use in source and binary forms, with or without modification, are permitted provided that the following conditions are met:

   1. Redistributions of source code must retain the above copyright notice, this list of conditions and the following disclaimer.

   2. Redistributions in binary form must reproduce the above copyright notice, this list of conditions and the following disclaimer in the documentation and/or other materials provided with the distribution.

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS" AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT HOLDER OR CONTRIBUTORS BE LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.

---------------------------------------------------------

---------------------------------------------------------

shimmer 1.2.1 - BSD-2-Clause
https://github.com/othiym23/shimmer#readme

Copyright (c) 2013-2019, Forrest L Norvell

BSD 2-Clause License

Copyright (c) 2013-2019, Forrest L Norvell
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are met:

* Redistributions of source code must retain the above copyright notice, this
  list of conditions and the following disclaimer.

* Redistributions in binary form must reproduce the above copyright notice,
  this list of conditions and the following disclaimer in the documentation
  and/or other materials provided with the distribution.

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT HOLDER OR CONTRIBUTORS BE LIABLE
FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL
DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR
SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER
CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY,
OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE
OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.


---------------------------------------------------------

---------------------------------------------------------

graceful-fs 4.2.11 - ISC
https://github.com/isaacs/node-graceful-fs#readme

Copyright (c) 2011-2022 Isaac Z. Schlueter, Ben Noordhuis, and Contributors

The ISC License

Copyright (c) 2011-2022 Isaac Z. Schlueter, Ben Noordhuis, and Contributors

Permission to use, copy, modify, and/or distribute this software for any
purpose with or without fee is hereby granted, provided that the above
copyright notice and this permission notice appear in all copies.

THE SOFTWARE IS PROVIDED "AS IS" AND THE AUTHOR DISCLAIMS ALL WARRANTIES
WITH REGARD TO THIS SOFTWARE INCLUDING ALL IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS. IN NO EVENT SHALL THE AUTHOR BE LIABLE FOR
ANY SPECIAL, DIRECT, INDIRECT, OR CONSEQUENTIAL DAMAGES OR ANY DAMAGES
WHATSOEVER RESULTING FROM LOSS OF USE, DATA OR PROFITS, WHETHER IN AN
ACTION OF CONTRACT, NEGLIGENCE OR OTHER TORTIOUS ACTION, ARISING OUT OF OR
IN CONNECTION WITH THE USE OR PERFORMANCE OF THIS SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

lru-cache 6.0.0 - ISC
https://github.com/isaacs/node-lru-cache#readme

Copyright (c) Isaac Z. Schlueter and Contributors

The ISC License

Copyright (c) Isaac Z. Schlueter and Contributors

Permission to use, copy, modify, and/or distribute this software for any
purpose with or without fee is hereby granted, provided that the above
copyright notice and this permission notice appear in all copies.

THE SOFTWARE IS PROVIDED "AS IS" AND THE AUTHOR DISCLAIMS ALL WARRANTIES
WITH REGARD TO THIS SOFTWARE INCLUDING ALL IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS. IN NO EVENT SHALL THE AUTHOR BE LIABLE FOR
ANY SPECIAL, DIRECT, INDIRECT, OR CONSEQUENTIAL DAMAGES OR ANY DAMAGES
WHATSOEVER RESULTING FROM LOSS OF USE, DATA OR PROFITS, WHETHER IN AN
ACTION OF CONTRACT, NEGLIGENCE OR OTHER TORTIOUS ACTION, ARISING OUT OF OR
IN CONNECTION WITH THE USE OR PERFORMANCE OF THIS SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

minimatch 3.1.2 - ISC
https://github.com/isaacs/minimatch#readme

Copyright (c) Isaac Z. Schlueter and Contributors

The ISC License

Copyright (c) Isaac Z. Schlueter and Contributors

Permission to use, copy, modify, and/or distribute this software for any
purpose with or without fee is hereby granted, provided that the above
copyright notice and this permission notice appear in all copies.

THE SOFTWARE IS PROVIDED "AS IS" AND THE AUTHOR DISCLAIMS ALL WARRANTIES
WITH REGARD TO THIS SOFTWARE INCLUDING ALL IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS. IN NO EVENT SHALL THE AUTHOR BE LIABLE FOR
ANY SPECIAL, DIRECT, INDIRECT, OR CONSEQUENTIAL DAMAGES OR ANY DAMAGES
WHATSOEVER RESULTING FROM LOSS OF USE, DATA OR PROFITS, WHETHER IN AN
ACTION OF CONTRACT, NEGLIGENCE OR OTHER TORTIOUS ACTION, ARISING OUT OF OR
IN CONNECTION WITH THE USE OR PERFORMANCE OF THIS SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

minimatch 5.1.6 - ISC
https://github.com/isaacs/minimatch#readme

Copyright (c) 2011-2023 Isaac Z. Schlueter and Contributors

The ISC License

Copyright (c) 2011-2023 Isaac Z. Schlueter and Contributors

Permission to use, copy, modify, and/or distribute this software for any
purpose with or without fee is hereby granted, provided that the above
copyright notice and this permission notice appear in all copies.

THE SOFTWARE IS PROVIDED "AS IS" AND THE AUTHOR DISCLAIMS ALL WARRANTIES
WITH REGARD TO THIS SOFTWARE INCLUDING ALL IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS. IN NO EVENT SHALL THE AUTHOR BE LIABLE FOR
ANY SPECIAL, DIRECT, INDIRECT, OR CONSEQUENTIAL DAMAGES OR ANY DAMAGES
WHATSOEVER RESULTING FROM LOSS OF USE, DATA OR PROFITS, WHETHER IN AN
ACTION OF CONTRACT, NEGLIGENCE OR OTHER TORTIOUS ACTION, ARISING OUT OF OR
IN CONNECTION WITH THE USE OR PERFORMANCE OF THIS SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

semver 5.7.2 - ISC
https://github.com/npm/node-semver#readme

Copyright Isaac Z.
Copyright Isaac Z. Schlueter
Copyright (c) Isaac Z. Schlueter and Contributors

The ISC License

Copyright (c) Isaac Z. Schlueter and Contributors

Permission to use, copy, modify, and/or distribute this software for any
purpose with or without fee is hereby granted, provided that the above
copyright notice and this permission notice appear in all copies.

THE SOFTWARE IS PROVIDED "AS IS" AND THE AUTHOR DISCLAIMS ALL WARRANTIES
WITH REGARD TO THIS SOFTWARE INCLUDING ALL IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS. IN NO EVENT SHALL THE AUTHOR BE LIABLE FOR
ANY SPECIAL, DIRECT, INDIRECT, OR CONSEQUENTIAL DAMAGES OR ANY DAMAGES
WHATSOEVER RESULTING FROM LOSS OF USE, DATA OR PROFITS, WHETHER IN AN
ACTION OF CONTRACT, NEGLIGENCE OR OTHER TORTIOUS ACTION, ARISING OUT OF OR
IN CONNECTION WITH THE USE OR PERFORMANCE OF THIS SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

semver 7.5.4 - ISC
https://github.com/npm/node-semver#readme

Copyright Isaac Z. Schlueter
Copyright (c) Isaac Z. Schlueter and Contributors

The ISC License

Copyright (c) Isaac Z. Schlueter and Contributors

Permission to use, copy, modify, and/or distribute this software for any
purpose with or without fee is hereby granted, provided that the above
copyright notice and this permission notice appear in all copies.

THE SOFTWARE IS PROVIDED "AS IS" AND THE AUTHOR DISCLAIMS ALL WARRANTIES
WITH REGARD TO THIS SOFTWARE INCLUDING ALL IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS. IN NO EVENT SHALL THE AUTHOR BE LIABLE FOR
ANY SPECIAL, DIRECT, INDIRECT, OR CONSEQUENTIAL DAMAGES OR ANY DAMAGES
WHATSOEVER RESULTING FROM LOSS OF USE, DATA OR PROFITS, WHETHER IN AN
ACTION OF CONTRACT, NEGLIGENCE OR OTHER TORTIOUS ACTION, ARISING OUT OF OR
IN CONNECTION WITH THE USE OR PERFORMANCE OF THIS SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

yallist 4.0.0 - ISC
https://github.com/isaacs/yallist#readme

Copyright (c) Isaac Z. Schlueter and Contributors

The ISC License

Copyright (c) Isaac Z. Schlueter and Contributors

Permission to use, copy, modify, and/or distribute this software for any
purpose with or without fee is hereby granted, provided that the above
copyright notice and this permission notice appear in all copies.

THE SOFTWARE IS PROVIDED "AS IS" AND THE AUTHOR DISCLAIMS ALL WARRANTIES
WITH REGARD TO THIS SOFTWARE INCLUDING ALL IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS. IN NO EVENT SHALL THE AUTHOR BE LIABLE FOR
ANY SPECIAL, DIRECT, INDIRECT, OR CONSEQUENTIAL DAMAGES OR ANY DAMAGES
WHATSOEVER RESULTING FROM LOSS OF USE, DATA OR PROFITS, WHETHER IN AN
ACTION OF CONTRACT, NEGLIGENCE OR OTHER TORTIOUS ACTION, ARISING OUT OF OR
IN CONNECTION WITH THE USE OR PERFORMANCE OF THIS SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@azure/abort-controller 1.1.0 - MIT
https://github.com/Azure/azure-sdk-for-js/tree/main/sdk/core/abort-controller/README.md

Copyright (c) 2020 Microsoft
Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) 2020 Microsoft

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@azure/abort-controller 2.1.2 - MIT
https://github.com/Azure/azure-sdk-for-js/tree/main/sdk/core/abort-controller/README.md

Copyright (c) 2020 Microsoft
Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) 2020 Microsoft

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@azure/core-auth 1.7.2 - MIT
https://github.com/Azure/azure-sdk-for-js/blob/main/sdk/core/core-auth/README.md

Copyright (c) 2020 Microsoft
Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) 2020 Microsoft

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@azure/core-rest-pipeline 1.10.1 - MIT
https://github.com/Azure/azure-sdk-for-js/blob/main/sdk/core/core-rest-pipeline/

Copyright (c) 2020 Microsoft
Copyright (c) Microsoft Corporation
Copyright (c) Microsoft Corporation. const RedactedString REDACTED Make

The MIT License (MIT)

Copyright (c) 2020 Microsoft

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@azure/core-tracing 1.1.2 - MIT
https://github.com/Azure/azure-sdk-for-js/blob/main/sdk/core/core-tracing/README.md

Copyright (c) 2020 Microsoft
Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) 2020 Microsoft

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@azure/core-util 1.2.0 - MIT
https://github.com/Azure/azure-sdk-for-js/blob/main/sdk/core/core-util/

Copyright (c) 2020 Microsoft
Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) 2020 Microsoft

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@azure/logger 1.1.3 - MIT
https://github.com/Azure/azure-sdk-for-js/tree/main/sdk/core/logger/README.md

Copyright (c) 2020 Microsoft
Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) 2020 Microsoft

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@azure/opentelemetry-instrumentation-azure-sdk 1.0.0-beta.5 - MIT
https://github.com/Azure/azure-sdk-for-js/blob/main/sdk/instrumentation/opentelemetry-instrumentation-azure-sdk/README.md

Copyright (c) 2020 Microsoft
Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) 2020 Microsoft

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@microsoft/1ds-core-js 3.2.18 - MIT
https://github.com/microsoft/ApplicationInsights-JS#readme

copyright Microsoft 2018
copyright Microsoft 2019
Copyright (c) Microsoft Corporation
copyright Microsoft 2019 Simplified
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

@microsoft/1ds-post-js 3.2.18 - MIT
https://github.com/microsoft/ApplicationInsights-JS#readme

copyright Microsoft 2018
copyright Microsoft 2020
copyright Microsoft 2018-2020
copyright Microsoft 2022 Simple
Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors
copyright Microsoft 2018-2020 import EventSendType, FieldValueSanitizerFunc, FieldValueSanitizerType, IPerfManagerProvider, IValueSanitizer, SendRequestReason

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

@microsoft/applicationinsights-channel-js 3.0.3 - MIT
https://github.com/microsoft/ApplicationInsights-JS#readme

Copyright (c) 2022 Nevware21
Copyright (c) 2023 Nevware21
Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@microsoft/applicationinsights-common 3.0.3 - MIT
https://github.com/microsoft/ApplicationInsights-JS#readme

Copyright (c) 2022 Nevware21
Copyright (c) 2023 Nevware21
Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@microsoft/applicationinsights-core-js 2.8.18 - MIT
https://github.com/microsoft/ApplicationInsights-JS#readme

Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@microsoft/applicationinsights-core-js 3.0.3 - MIT
https://github.com/microsoft/ApplicationInsights-JS#readme

Copyright (c) 2022 Nevware21
Copyright (c) 2023 Nevware21
Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@microsoft/applicationinsights-shims 2.0.2 - MIT
https://github.com/microsoft/ApplicationInsights-JS/tree/master/tools/shims

Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@microsoft/applicationinsights-shims 3.0.1 - MIT
https://github.com/microsoft/ApplicationInsights-JS/tree/main/tools/shims

Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@microsoft/applicationinsights-web-basic 3.1.1 - MIT
https://github.com/microsoft/ApplicationInsights-JS#readme

Copyright (c) 2022 Nevware21
Copyright (c) 2023 Nevware21
Copyright (c) 2024 Nevware21
Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@microsoft/applicationinsights-web-snippet 1.0.1 - MIT
https://github.com/microsoft/ApplicationInsights-JS/tree/master#readme

Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

    MIT License

    Copyright (c) Microsoft Corporation. All rights reserved.

    Permission is hereby granted, free of charge, to any person obtaining a copy
    of this software and associated documentation files (the "Software"), to deal
    in the Software without restriction, including without limitation the rights
    to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
    copies of the Software, and to permit persons to whom the Software is
    furnished to do so, subject to the following conditions:

    The above copyright notice and this permission notice shall be included in all
    copies or substantial portions of the Software.

    THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
    IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
    FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
    AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
    LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
    OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
    SOFTWARE


---------------------------------------------------------

---------------------------------------------------------

@microsoft/dynamicproto-js 1.1.11 - MIT
https://github.com/microsoft/DynamicProto-JS#readme

Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@microsoft/dynamicproto-js 2.0.3 - MIT
https://github.com/microsoft/DynamicProto-JS#readme

Copyright (c) 2022 Nevware21
Copyright (c) Microsoft Corporation
Copyright (c) Microsoft and contributors

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@nevware21/ts-async 0.4.0 - MIT
https://github.com/nevware21/ts-async

Copyright (c) 2022 Nevware21
Copyright (c) 2023 Nevware21
Copyright (c) NevWare21 and contributors

MIT License

Copyright (c) 2022 Nevware21

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@nevware21/ts-utils 0.10.5 - MIT
https://github.com/nevware21/ts-utils

Copyright (c) 2022 NevWare21
Copyright (c) 2022 Nevware21
Copyright (c) 2023 Nevware21
Copyright (c) 2024 Nevware21
Copyright (c) NevWare21 and contributors

MIT License

Copyright (c) 2022 NevWare21

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@tootallnate/once 1.1.2 - MIT
https://github.com/TooTallNate/once#readme


MIT License

Copyright (c) <year> <copyright holders>

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

@tootallnate/once 2.0.0 - MIT
https://github.com/TooTallNate/once#readme

Copyright (c) 2020 Nathan Rajlich

MIT License

Copyright (c) 2020 Nathan Rajlich

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

@types/shimmer 1.2.0 - MIT
https://github.com/DefinitelyTyped/DefinitelyTyped/tree/master/types/shimmer

Copyright (c) Microsoft Corporation

MIT License

Copyright (c) <year> <copyright holders>

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

acorn 8.10.0 - MIT
https://github.com/acornjs/acorn

Copyright (c) 2012-2022 by various contributors

MIT License

Copyright (C) 2012-2022 by various contributors (see AUTHORS)

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

acorn-import-assertions 1.9.0 - MIT
https://github.com/xtuc/acorn-import-assertions#readme


MIT License

Copyright (c) <year> <copyright holders>

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

agent-base 6.0.2 - MIT
https://github.com/TooTallNate/node-agent-base#readme

Copyright (c) 2013 Nathan Rajlich <nathan@tootallnate.net>

MIT License

Copyright (c) <year> <copyright holders>

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

applicationinsights 2.9.5 - MIT
https://github.com/microsoft/ApplicationInsights-node.js#readme

Copyright (c) .NET Foundation
Copyright (c) Microsoft Corporation

﻿The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

async-hook-jl 1.7.6 - MIT
https://github.com/jeff-lewis/async-hook-jl#readme

Copyright (c) 2015 Andreas Madsen

Copyright (c) 2015 Andreas Madsen

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

asynckit 0.4.0 - MIT
https://github.com/alexindigo/asynckit#readme

Copyright (c) 2016 Alex Indigo

The MIT License (MIT)

Copyright (c) 2016 Alex Indigo

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

balanced-match 1.0.2 - MIT
https://github.com/juliangruber/balanced-match

Copyright (c) 2013 Julian Gruber <julian@juliangruber.com>

(MIT)

Copyright (c) 2013 Julian Gruber &lt;julian@juliangruber.com&gt;

Permission is hereby granted, free of charge, to any person obtaining a copy of
this software and associated documentation files (the "Software"), to deal in
the Software without restriction, including without limitation the rights to
use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies
of the Software, and to permit persons to whom the Software is furnished to do
so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

brace-expansion 1.1.11 - MIT
https://github.com/juliangruber/brace-expansion

Copyright (c) 2013 Julian Gruber <julian@juliangruber.com>

MIT License

Copyright (c) 2013 Julian Gruber <julian@juliangruber.com>

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

brace-expansion 2.0.1 - MIT
https://github.com/juliangruber/brace-expansion

Copyright (c) 2013 Julian Gruber <julian@juliangruber.com>

MIT License

Copyright (c) 2013 Julian Gruber <julian@juliangruber.com>

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

cjs-module-lexer 1.2.3 - MIT
https://github.com/nodejs/cjs-module-lexer#readme

Copyright (c) 2018-2020 Guy Bedford
Copyright (c) 2012-2018 by various contributors

MIT License
-----------

Copyright (C) 2018-2020 Guy Bedford

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

combined-stream 1.0.8 - MIT
https://github.com/felixge/node-combined-stream

Copyright (c) 2011 Debuggable Limited <felix@debuggable.com>

Copyright (c) 2011 Debuggable Limited <felix@debuggable.com>

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

concat-map 0.0.1 - MIT
https://github.com/substack/node-concat-map


This software is released under the MIT license:

Permission is hereby granted, free of charge, to any person obtaining a copy of
this software and associated documentation files (the "Software"), to deal in
the Software without restriction, including without limitation the rights to
use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of
the Software, and to permit persons to whom the Software is furnished to do so,
subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS
FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR
COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER
IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN
CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

debug 4.3.4 - MIT
https://github.com/debug-js/debug#readme

Copyright (c) 2018-2021 Josh Junon
Copyright (c) 2014-2017 TJ Holowaychuk <tj@vision-media.ca>

(The MIT License)

Copyright (c) 2014-2017 TJ Holowaychuk <tj@vision-media.ca>
Copyright (c) 2018-2021 Josh Junon

Permission is hereby granted, free of charge, to any person obtaining a copy of this software
and associated documentation files (the 'Software'), to deal in the Software without restriction,
including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense,
and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so,
subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial
portions of the Software.

THE SOFTWARE IS PROVIDED 'AS IS', WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT
LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT.
IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE
SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.



---------------------------------------------------------

---------------------------------------------------------

delayed-stream 1.0.0 - MIT
https://github.com/felixge/node-delayed-stream

Copyright (c) 2011 Debuggable Limited <felix@debuggable.com>

Copyright (c) 2011 Debuggable Limited <felix@debuggable.com>

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

diagnostic-channel 1.1.1 - MIT
https://github.com/Microsoft/node-diagnostic-channel

Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

diagnostic-channel-publishers 1.0.8 - MIT
https://github.com/Microsoft/node-diagnostic-channel

Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) Microsoft Corporation

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

form-data 4.0.0 - MIT
https://github.com/form-data/form-data#readme

Copyright (c) 2012 Felix Geisendorfer (felix@debuggable.com) and contributors

Copyright (c) 2012 Felix Geisendörfer (felix@debuggable.com) and contributors

 Permission is hereby granted, free of charge, to any person obtaining a copy
 of this software and associated documentation files (the "Software"), to deal
 in the Software without restriction, including without limitation the rights
 to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
 copies of the Software, and to permit persons to whom the Software is
 furnished to do so, subject to the following conditions:

 The above copyright notice and this permission notice shall be included in
 all copies or substantial portions of the Software.

 THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
 IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
 FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
 AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
 LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
 OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
 THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

fs-extra 11.2.0 - MIT
https://github.com/jprichardson/node-fs-extra

Copyright (c) 2011-2017 JP Richardson
Copyright (c) 2011-2017 JP Richardson (https://github.com/jprichardson)
Copyright (c) Sindre Sorhus <sindresorhus@gmail.com> (sindresorhus.com)
Copyright (c) 2014-2016 Jonathan Ong me@jongleberry.com and Contributors

(The MIT License)

Copyright (c) 2011-2017 JP Richardson

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files
(the 'Software'), to deal in the Software without restriction, including without limitation the rights to use, copy, modify,
 merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is
 furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED 'AS IS', WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE
WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS
OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE,
 ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

function-bind 1.1.2 - MIT
https://github.com/Raynos/function-bind

Copyright (c) 2013 Raynos

Copyright (c) 2013 Raynos.

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.



---------------------------------------------------------

---------------------------------------------------------

hasown 2.0.2 - MIT
https://github.com/inspect-js/hasOwn#readme

Copyright (c) Jordan Harband and contributors

MIT License

Copyright (c) Jordan Harband and contributors

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

http-proxy-agent 4.0.1 - MIT
https://github.com/TooTallNate/node-http-proxy-agent#readme

Copyright (c) 2013 Nathan Rajlich <nathan@tootallnate.net>

MIT License

Copyright (c) <year> <copyright holders>

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

http-proxy-agent 5.0.0 - MIT
https://github.com/TooTallNate/node-http-proxy-agent#readme

Copyright (c) 2013 Nathan Rajlich <nathan@tootallnate.net>

MIT License

Copyright (c) <year> <copyright holders>

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

https-proxy-agent 5.0.1 - MIT
https://github.com/TooTallNate/node-https-proxy-agent#readme

Copyright (c) 2013 Nathan Rajlich <nathan@tootallnate.net>

MIT License

Copyright (c) <year> <copyright holders>

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

iconv-lite 0.6.3 - MIT
https://github.com/ashtuchkin/iconv-lite

Copyright (c) Microsoft Corporation
Copyright (c) 2011 Alexander Shtuchkin

Copyright (c) 2011 Alexander Shtuchkin

Permission is hereby granted, free of charge, to any person obtaining
a copy of this software and associated documentation files (the
"Software"), to deal in the Software without restriction, including
without limitation the rights to use, copy, modify, merge, publish,
distribute, sublicense, and/or sell copies of the Software, and to
permit persons to whom the Software is furnished to do so, subject to
the following conditions:

The above copyright notice and this permission notice shall be
included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND
NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE
LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION
OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION
WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.



---------------------------------------------------------

---------------------------------------------------------

inversify 6.0.1 - MIT
http://inversify.io/

Copyright (c) 2015-2017 Remo H. Jansen
Copyright (c) 2015-2017 Remo H. Jansen (http://www.remojansen.com)

The MIT License (MIT)

Copyright (c) 2015-2017 Remo H. Jansen

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.



---------------------------------------------------------

---------------------------------------------------------

is-core-module 2.14.0 - MIT
https://github.com/inspect-js/is-core-module

Copyright (c) 2014 Dave Justice

The MIT License (MIT)

Copyright (c) 2014 Dave Justice

Permission is hereby granted, free of charge, to any person obtaining a copy of
this software and associated documentation files (the "Software"), to deal in
the Software without restriction, including without limitation the rights to
use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of
the Software, and to permit persons to whom the Software is furnished to do so,
subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS
FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR
COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER
IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN
CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

jsonc-parser 3.2.0 - MIT
https://github.com/microsoft/node-jsonc-parser#readme

Copyright (c) Microsoft
Copyright 2018, Microsoft
Copyright (c) Microsoft Corporation

The MIT License (MIT)

Copyright (c) Microsoft

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

jsonfile 6.1.0 - MIT
https://github.com/jprichardson/node-jsonfile#readme

Copyright 2012-2016, JP Richardson <jprichardson@gmail.com>
Copyright (c) 2012-2015, JP Richardson <jprichardson@gmail.com>

(The MIT License)

Copyright (c) 2012-2015, JP Richardson <jprichardson@gmail.com>

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files
(the 'Software'), to deal in the Software without restriction, including without limitation the rights to use, copy, modify,
 merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is
 furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED 'AS IS', WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE
WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS
OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE,
 ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

lodash 4.17.21 - MIT
https://lodash.com/

Copyright OpenJS Foundation and other contributors <https://openjsf.org/>
Copyright Jeremy Ashkenas, DocumentCloud and Investigative Reporters & Editors
copyright Jeremy Ashkenas, DocumentCloud and Investigative Reporters & Editors <http://underscorejs.org/>

Copyright OpenJS Foundation and other contributors <https://openjsf.org/>

Based on Underscore.js, copyright Jeremy Ashkenas,
DocumentCloud and Investigative Reporters & Editors <http://underscorejs.org/>

This software consists of voluntary contributions made by many
individuals. For exact contribution history, see the revision history
available at https://github.com/lodash/lodash

The following license applies to all parts of this software except as
documented below:

====

Permission is hereby granted, free of charge, to any person obtaining
a copy of this software and associated documentation files (the
"Software"), to deal in the Software without restriction, including
without limitation the rights to use, copy, modify, merge, publish,
distribute, sublicense, and/or sell copies of the Software, and to
permit persons to whom the Software is furnished to do so, subject to
the following conditions:

The above copyright notice and this permission notice shall be
included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND
NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE
LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION
OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION
WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

====

Copyright and related rights for sample code are waived via CC0. Sample
code is defined as all source code displayed within the prose of the
documentation.

CC0: http://creativecommons.org/publicdomain/zero/1.0/

====

Files located in the node_modules and vendor directories are externally
maintained libraries used by this software which have their own
licenses; we recommend you read them, as their terms may differ from the
terms above.


---------------------------------------------------------

---------------------------------------------------------

mime-db 1.52.0 - MIT
https://github.com/jshttp/mime-db#readme

Copyright (c) 2014 Jonathan Ong
Copyright (c) 2015-2022 Douglas Christopher Wilson
Copyright (c) 2014 Jonathan Ong <me@jongleberry.com>
Copyright (c) 2015-2022 Douglas Christopher Wilson <doug@somethingdoug.com>

(The MIT License)

Copyright (c) 2014 Jonathan Ong <me@jongleberry.com>
Copyright (c) 2015-2022 Douglas Christopher Wilson <doug@somethingdoug.com>

Permission is hereby granted, free of charge, to any person obtaining
a copy of this software and associated documentation files (the
'Software'), to deal in the Software without restriction, including
without limitation the rights to use, copy, modify, merge, publish,
distribute, sublicense, and/or sell copies of the Software, and to
permit persons to whom the Software is furnished to do so, subject to
the following conditions:

The above copyright notice and this permission notice shall be
included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED 'AS IS', WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT.
IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY
CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT,
TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE
SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

mime-types 2.1.35 - MIT
https://github.com/jshttp/mime-types#readme

Copyright (c) 2014 Jonathan Ong
Copyright (c) 2015 Douglas Christopher Wilson
Copyright (c) 2014 Jonathan Ong <me@jongleberry.com>
Copyright (c) 2015 Douglas Christopher Wilson <doug@somethingdoug.com>

(The MIT License)

Copyright (c) 2014 Jonathan Ong <me@jongleberry.com>
Copyright (c) 2015 Douglas Christopher Wilson <doug@somethingdoug.com>

Permission is hereby granted, free of charge, to any person obtaining
a copy of this software and associated documentation files (the
'Software'), to deal in the Software without restriction, including
without limitation the rights to use, copy, modify, merge, publish,
distribute, sublicense, and/or sell copies of the Software, and to
permit persons to whom the Software is furnished to do so, subject to
the following conditions:

The above copyright notice and this permission notice shall be
included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED 'AS IS', WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT.
IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY
CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT,
TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE
SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

module-details-from-path 1.0.3 - MIT
https://github.com/watson/module-details-from-path#readme

Copyright (c) 2016 Thomas Watson Steen

The MIT License (MIT)

Copyright (c) 2016 Thomas Watson Steen

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

ms 2.1.2 - MIT
https://github.com/zeit/ms#readme

Copyright (c) 2016 Zeit, Inc.

The MIT License (MIT)

Copyright (c) 2016 Zeit, Inc.

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

path-parse 1.0.7 - MIT
https://github.com/jbgutierrez/path-parse#readme

Copyright (c) 2015 Javier Blanco
(c) Javier Blanco (http://jbgutierrez.info)

The MIT License (MIT)

Copyright (c) 2015 Javier Blanco

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

require-in-the-middle 7.3.0 - MIT
https://github.com/elastic/require-in-the-middle#readme

Copyright (c) 2019-2023, Elasticsearch B.V.
Copyright (c) 2016-2019, Thomas Watson Steen

The MIT License (MIT)

Copyright (c) 2016-2019, Thomas Watson Steen
Copyright (c) 2019-2023, Elasticsearch B.V.

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

resolve 1.22.8 - MIT
https://github.com/browserify/resolve#readme

Copyright (c) 2012 James Halliday

MIT License

Copyright (c) 2012 James Halliday

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

safer-buffer 2.1.2 - MIT
https://github.com/ChALkeR/safer-buffer#readme

Copyright (c) 2018 Nikita Skovoroda <chalkerx@gmail.com>

MIT License

Copyright (c) 2018 Nikita Skovoroda <chalkerx@gmail.com>

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

stack-chain 1.3.7 - MIT
https://github.com/AndreasMadsen/stack-chain#readme

Copyright (c) 2012 Andreas Madsen
Copyright 2012 the V8 project authors

Copyright (c) 2012 Andreas Madsen

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.

---------------------------------------------------------

---------------------------------------------------------

supports-preserve-symlinks-flag 1.0.0 - MIT
https://github.com/inspect-js/node-supports-preserve-symlinks-flag#readme

Copyright (c) 2022 Inspect JS

MIT License

Copyright (c) 2022 Inspect JS

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

universalify 2.0.0 - MIT
https://github.com/RyanZim/universalify#readme

Copyright (c) 2017, Ryan Zimmerman <opensrc@ryanzim.com>

(The MIT License)

Copyright (c) 2017, Ryan Zimmerman <opensrc@ryanzim.com>

Permission is hereby granted, free of charge, to any person obtaining a copy of
this software and associated documentation files (the 'Software'), to deal in
the Software without restriction, including without limitation the rights to
use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of
the Software, and to permit persons to whom the Software is furnished to do so,
subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED 'AS IS', WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS
FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR
COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER
IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN
CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


---------------------------------------------------------

---------------------------------------------------------

uuid 8.3.2 - MIT
https://github.com/uuidjs/uuid#readme

Copyright 2011, Sebastian Tschan https://blueimp.net
Copyright (c) 2010-2020 Robert Kieffer and other contributors
Copyright (c) Paul Johnston 1999 - 2009 Other contributors Greg Holt, Andrew Kepert, Ydnar, Lostinet

The MIT License (MIT)

Copyright (c) 2010-2020 Robert Kieffer and other contributors

Permission is hereby granted, free of charge, to any person obtaining a copy of this software and associated documentation files (the "Software"), to deal in the Software without restriction, including without limitation the rights to use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of the Software, and to permit persons to whom the Software is furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.


---------------------------------------------------------



==> extension/bundled/libs/debugpy-1.8.2.dist-info/top_level.txt <==
debugpy


==> extension/bundled/libs/debugpy/ThirdPartyNotices.txt <==

THIRD-PARTY SOFTWARE NOTICES AND INFORMATION
Do Not Translate or Localize

debugpy incorporates third party material from the projects listed below.


1.  PyDev.Debugger  (https://github.com/fabioz/PyDev.Debugger)
        Includes:File copyright Brainwy Software Ltda.
        Includes:File(s) related to Python, Cpython
        Includes:File authored by Yuli Fitterman
        Includes:File copyright Brainwy software Ltda
        Includes:File with methods from Spyder
        Includes:File(s) related to IPython
        Includes:Files copyright Microsoft Corporation
        Includes:six
        Includes:WinAppDbg
        Includes:XML-RPC client interface for Python


%% PyDev.Debugger  NOTICES, INFORMATION, AND LICENSE BEGIN HERE
=========================================
The source code for the PyDev.Debugger files are provided with debugpy, or you may send a check or money order for US $5.00, including the product name (debugpy), the open source component name (PyDev.Debugger) and version number, to: Source Code Compliance Team, Microsoft Corporation, One Microsoft Way, Redmond, WA 98052, USA.

Eclipse Public License, Version 1.0 (EPL-1.0)
THE ACCOMPANYING PROGRAM IS PROVIDED UNDER THE TERMS OF THIS ECLIPSE PUBLIC LICENSE ("AGREEMENT"). ANY USE, REPRODUCTION OR DISTRIBUTION OF THE PROGRAM CONSTITUTES RECIPIENT'S ACCEPTANCE OF THIS AGREEMENT.
1. DEFINITIONS
"Contribution" means:
a) in the case of the initial Contributor, the initial code and documentation distributed under this Agreement, and
b) in the case of each subsequent Contributor:
i) changes to the Program, and
ii) additions to the Program;
where such changes and/or additions to the Program originate from and are distributed by that particular Contributor. A Contribution 'originates' from a Contributor if it was added to the Program by such Contributor itself or anyone acting on such Contributor's behalf. Contributions do not include additions to the Program which: (i) are separate modules of software distributed in conjunction with the Program under their own license agreement, and (ii) are not derivative works of the Program.
"Contributor" means any person or entity that distributes the Program.
"Licensed Patents" mean patent claims licensable by a Contributor which are necessarily infringed by the use or sale of its Contribution alone or when combined with the Program.
"Program" means the Contributions distributed in accordance with this Agreement.
"Recipient" means anyone who receives the Program under this Agreement, including all Contributors.
2. GRANT OF RIGHTS
a) Subject to the terms of this Agreement, each Contributor hereby grants Recipient a non-exclusive, worldwide, royalty-free copyright license to reproduce, prepare derivative works of, publicly display, publicly perform, distribute and sublicense the Contribution of such Contributor, if any, and such derivative works, in source code and object code form.
b) Subject to the terms of this Agreement, each Contributor hereby grants Recipient a non-exclusive, worldwide, royalty-free patent license under Licensed Patents to make, use, sell, offer to sell, import and otherwise transfer the Contribution of such Contributor, if any, in source code and object code form. This patent license shall apply to the combination of the Contribution and the Program if, at the time the Contribution is added by the Contributor, such addition of the Contribution causes such combination to be covered by the Licensed Patents. The patent license shall not apply to any other combinations which include the Contribution. No hardware per se is licensed hereunder.
c) Recipient understands that although each Contributor grants the licenses to its Contributions set forth herein, no assurances are provided by any Contributor that the Program does not infringe the patent or other intellectual property rights of any other entity. Each Contributor disclaims any liability to Recipient for claims brought by any other entity based on infringement of intellectual property rights or otherwise. As a condition to exercising the rights and licenses granted hereunder, each Recipient hereby assumes sole responsibility to secure any other intellectual property rights needed, if any. For example, if a third party patent license is required to allow Recipient to distribute the Program, it is Recipient's responsibility to acquire that license before distributing the Program.
d) Each Contributor represents that to its knowledge it has sufficient copyright rights in its Contribution, if any, to grant the copyright license set forth in this Agreement.
3. REQUIREMENTS
A Contributor may choose to distribute the Program in object code form under its own license agreement, provided that:
a) it complies with the terms and conditions of this Agreement; and
b) its license agreement:
i) effectively disclaims on behalf of all Contributors all warranties and conditions, express and implied, including warranties or conditions of title and non-infringement, and implied warranties or conditions of merchantability and fitness for a particular purpose;
ii) effectively excludes on behalf of all Contributors all liability for damages, including direct, indirect, special, incidental and consequential damages, such as lost profits;
iii) states that any provisions which differ from this Agreement are offered by that Contributor alone and not by any other party; and
iv) states that source code for the Program is available from such Contributor, and informs licensees how to obtain it in a reasonable manner on or through a medium customarily used for software exchange.
When the Program is made available in source code form:
a) it must be made available under this Agreement; and
b) a copy of this Agreement must be included with each copy of the Program.
Contributors may not remove or alter any copyright notices contained within the Program.
Each Contributor must identify itself as the originator of its Contribution, if any, in a manner that reasonably allows subsequent Recipients to identify the originator of the Contribution.
4. COMMERCIAL DISTRIBUTION
Commercial distributors of software may accept certain responsibilities with respect to end users, business partners and the like. While this license is intended to facilitate the commercial use of the Program, the Contributor who includes the Program in a commercial product offering should do so in a manner which does not create potential liability for other Contributors. Therefore, if a Contributor includes the Program in a commercial product offering, such Contributor ("Commercial Contributor") hereby agrees to defend and indemnify every other Contributor ("Indemnified Contributor") against any losses, damages and costs (collectively "Losses") arising from claims, lawsuits and other legal actions brought by a third party against the Indemnified Contributor to the extent caused by the acts or omissions of such Commercial Contributor in connection with its distribution of the Program in a commercial product offering. The obligations in this section do not apply to any claims or Losses relating to any actual or alleged intellectual property infringement. In order to qualify, an Indemnified Contributor must: a) promptly notify the Commercial Contributor in writing of such claim, and b) allow the Commercial Contributor to control, and cooperate with the Commercial Contributor in, the defense and any related settlement negotiations. The Indemnified Contributor may participate in any such claim at its own expense.
For example, a Contributor might include the Program in a commercial product offering, Product X. That Contributor is then a Commercial Contributor. If that Commercial Contributor then makes performance claims, or offers warranties related to Product X, those performance claims and warranties are such Commercial Contributor's responsibility alone. Under this section, the Commercial Contributor would have to defend claims against the other Contributors related to those performance claims and warranties, and if a court requires any other Contributor to pay any damages as a result, the Commercial Contributor must pay those damages.
5. NO WARRANTY
EXCEPT AS EXPRESSLY SET FORTH IN THIS AGREEMENT, THE PROGRAM IS PROVIDED ON AN "AS IS" BASIS, WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, EITHER EXPRESS OR IMPLIED INCLUDING, WITHOUT LIMITATION, ANY WARRANTIES OR CONDITIONS OF TITLE, NON-INFRINGEMENT, MERCHANTABILITY OR FITNESS FOR A PARTICULAR PURPOSE. Each Recipient is solely responsible for determining the appropriateness of using and distributing the Program and assumes all risks associated with its exercise of rights under this Agreement , including but not limited to the risks and costs of program errors, compliance with applicable laws, damage to or loss of data, programs or equipment, and unavailability or interruption of operations.
6. DISCLAIMER OF LIABILITY
EXCEPT AS EXPRESSLY SET FORTH IN THIS AGREEMENT, NEITHER RECIPIENT NOR ANY CONTRIBUTORS SHALL HAVE ANY LIABILITY FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL DAMAGES (INCLUDING WITHOUT LIMITATION LOST PROFITS), HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE OR DISTRIBUTION OF THE PROGRAM OR THE EXERCISE OF ANY RIGHTS GRANTED HEREUNDER, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGES.
7. GENERAL
If any provision of this Agreement is invalid or unenforceable under applicable law, it shall not affect the validity or enforceability of the remainder of the terms of this Agreement, and without further action by the parties hereto, such provision shall be reformed to the minimum extent necessary to make such provision valid and enforceable.
If Recipient institutes patent litigation against any entity (including a cross-claim or counterclaim in a lawsuit) alleging that the Program itself (excluding combinations of the Program with other software or hardware) infringes such Recipient's patent(s), then such Recipient's rights granted under Section 2(b) shall terminate as of the date such litigation is filed.
All Recipient's rights under this Agreement shall terminate if it fails to comply with any of the material terms or conditions of this Agreement and does not cure such failure in a reasonable period of time after becoming aware of such noncompliance. If all Recipient's rights under this Agreement terminate, Recipient agrees to cease use and distribution of the Program as soon as reasonably practicable. However, Recipient's obligations under this Agreement and any licenses granted by Recipient relating to the Program shall continue and survive.
Everyone is permitted to copy and distribute copies of this Agreement, but in order to avoid inconsistency the Agreement is copyrighted and may only be modified in the following manner. The Agreement Steward reserves the right to publish new versions (including revisions) of this Agreement from time to time. No one other than the Agreement Steward has the right to modify this Agreement. The Eclipse Foundation is the initial Agreement Steward. The Eclipse Foundation may assign the responsibility to serve as the Agreement Steward to a suitable separate entity. Each new version of the Agreement will be given a distinguishing version number. The Program (including Contributions) may always be distributed subject to the version of the Agreement under which it was received. In addition, after a new version of the Agreement is published, Contributor may elect to distribute the Program (including its Contributions) under the new version. Except as expressly stated in Sections 2(a) and 2(b) above, Recipient receives no rights or licenses to the intellectual property of any Contributor under this Agreement, whether expressly, by implication, estoppel or otherwise. All rights in the Program not expressly granted under this Agreement are reserved.
This Agreement is governed by the laws of the State of New York and the intellectual property laws of the United States of America. No party to this Agreement will bring a legal action under this Agreement more than one year after the cause of action arose. Each party waives its rights to a jury trial in any resulting litigation.
=========================================
Includes File copyright Brainwy Software Ltda.

File includes the following notice:

Copyright: Brainwy Software Ltda.

License: EPL.

=========================================
Includes file(s) from Python, Python xreload, Cpython and an ActiveState.com Recipe on "NULL OBJECT DESIGN PATTERN (PYTHON RECIPE)"

PYTHON SOFTWARE FOUNDATION LICENSE VERSION 2
--------------------------------------------

1. This LICENSE AGREEMENT is between the Python Software Foundation
("PSF"), and the Individual or Organization ("Licensee") accessing and
otherwise using this software ("Python") in source or binary form and
its associated documentation.

2. Subject to the terms and conditions of this License Agreement, PSF hereby
grants Licensee a nonexclusive, royalty-free, world-wide license to reproduce,
analyze, test, perform and/or display publicly, prepare derivative works,
distribute, and otherwise use Python alone or in any derivative version,
provided, however, that PSF's License Agreement and PSF's notice of copyright,
i.e., "Copyright (c) 2001, 2002, 2003, 2004, 2005, 2006, 2007, 2008, 2009, 2010,
2011, 2012, 2013, 2014, 2015, 2016, 2017 Python Software Foundation; All Rights
Reserved" are retained in Python alone or in any derivative version prepared by
Licensee.

3. In the event Licensee prepares a derivative work that is based on
or incorporates Python or any part thereof, and wants to make
the derivative work available to others as provided herein, then
Licensee hereby agrees to include in any such work a brief summary of
the changes made to Python.

4. PSF is making Python available to Licensee on an "AS IS"
basis.  PSF MAKES NO REPRESENTATIONS OR WARRANTIES, EXPRESS OR
IMPLIED.  BY WAY OF EXAMPLE, BUT NOT LIMITATION, PSF MAKES NO AND
DISCLAIMS ANY REPRESENTATION OR WARRANTY OF MERCHANTABILITY OR FITNESS
FOR ANY PARTICULAR PURPOSE OR THAT THE USE OF PYTHON WILL NOT
INFRINGE ANY THIRD PARTY RIGHTS.

5. PSF SHALL NOT BE LIABLE TO LICENSEE OR ANY OTHER USERS OF PYTHON
FOR ANY INCIDENTAL, SPECIAL, OR CONSEQUENTIAL DAMAGES OR LOSS AS
A RESULT OF MODIFYING, DISTRIBUTING, OR OTHERWISE USING PYTHON,
OR ANY DERIVATIVE THEREOF, EVEN IF ADVISED OF THE POSSIBILITY THEREOF.

6. This License Agreement will automatically terminate upon a material
breach of its terms and conditions.

7. Nothing in this License Agreement shall be deemed to create any
relationship of agency, partnership, or joint venture between PSF and
Licensee.  This License Agreement does not grant permission to use PSF
trademarks or trade name in a trademark sense to endorse or promote
products or services of Licensee, or any third party.

8. By copying, installing or otherwise using Python, Licensee
agrees to be bound by the terms and conditions of this License
Agreement.


BEOPEN.COM LICENSE AGREEMENT FOR PYTHON 2.0
-------------------------------------------

BEOPEN PYTHON OPEN SOURCE LICENSE AGREEMENT VERSION 1

1. This LICENSE AGREEMENT is between BeOpen.com ("BeOpen"), having an
office at 160 Saratoga Avenue, Santa Clara, CA 95051, and the
Individual or Organization ("Licensee") accessing and otherwise using
this software in source or binary form and its associated
documentation ("the Software").

2. Subject to the terms and conditions of this BeOpen Python License
Agreement, BeOpen hereby grants Licensee a non-exclusive,
royalty-free, world-wide license to reproduce, analyze, test, perform
and/or display publicly, prepare derivative works, distribute, and
otherwise use the Software alone or in any derivative version,
provided, however, that the BeOpen Python License is retained in the
Software, alone or in any derivative version prepared by Licensee.

3. BeOpen is making the Software available to Licensee on an "AS IS"
basis.  BEOPEN MAKES NO REPRESENTATIONS OR WARRANTIES, EXPRESS OR
IMPLIED.  BY WAY OF EXAMPLE, BUT NOT LIMITATION, BEOPEN MAKES NO AND
DISCLAIMS ANY REPRESENTATION OR WARRANTY OF MERCHANTABILITY OR FITNESS
FOR ANY PARTICULAR PURPOSE OR THAT THE USE OF THE SOFTWARE WILL NOT
INFRINGE ANY THIRD PARTY RIGHTS.

4. BEOPEN SHALL NOT BE LIABLE TO LICENSEE OR ANY OTHER USERS OF THE
SOFTWARE FOR ANY INCIDENTAL, SPECIAL, OR CONSEQUENTIAL DAMAGES OR LOSS
AS A RESULT OF USING, MODIFYING OR DISTRIBUTING THE SOFTWARE, OR ANY
DERIVATIVE THEREOF, EVEN IF ADVISED OF THE POSSIBILITY THEREOF.

5. This License Agreement will automatically terminate upon a material
breach of its terms and conditions.

6. This License Agreement shall be governed by and interpreted in all
respects by the law of the State of California, excluding conflict of
law provisions.  Nothing in this License Agreement shall be deemed to
create any relationship of agency, partnership, or joint venture
between BeOpen and Licensee.  This License Agreement does not grant
permission to use BeOpen trademarks or trade names in a trademark
sense to endorse or promote products or services of Licensee, or any
third party.  As an exception, the "BeOpen Python" logos available at
http://www.pythonlabs.com/logos.html may be used according to the
permissions granted on that web page.

7. By copying, installing or otherwise using the software, Licensee
agrees to be bound by the terms and conditions of this License
Agreement.


CNRI LICENSE AGREEMENT FOR PYTHON 1.6.1
---------------------------------------

1. This LICENSE AGREEMENT is between the Corporation for National
Research Initiatives, having an office at 1895 Preston White Drive,
Reston, VA 20191 ("CNRI"), and the Individual or Organization
("Licensee") accessing and otherwise using Python 1.6.1 software in
source or binary form and its associated documentation.

2. Subject to the terms and conditions of this License Agreement, CNRI
hereby grants Licensee a nonexclusive, royalty-free, world-wide
license to reproduce, analyze, test, perform and/or display publicly,
prepare derivative works, distribute, and otherwise use Python 1.6.1
alone or in any derivative version, provided, however, that CNRI's
License Agreement and CNRI's notice of copyright, i.e., "Copyright (c)
1995-2001 Corporation for National Research Initiatives; All Rights
Reserved" are retained in Python 1.6.1 alone or in any derivative
version prepared by Licensee.  Alternately, in lieu of CNRI's License
Agreement, Licensee may substitute the following text (omitting the
quotes): "Python 1.6.1 is made available subject to the terms and
conditions in CNRI's License Agreement.  This Agreement together with
Python 1.6.1 may be located on the Internet using the following
unique, persistent identifier (known as a handle): 1895.22/1013.  This
Agreement may also be obtained from a proxy server on the Internet
using the following URL: http://hdl.handle.net/1895.22/1013".

3. In the event Licensee prepares a derivative work that is based on
or incorporates Python 1.6.1 or any part thereof, and wants to make
the derivative work available to others as provided herein, then
Licensee hereby agrees to include in any such work a brief summary of
the changes made to Python 1.6.1.

4. CNRI is making Python 1.6.1 available to Licensee on an "AS IS"
basis.  CNRI MAKES NO REPRESENTATIONS OR WARRANTIES, EXPRESS OR
IMPLIED.  BY WAY OF EXAMPLE, BUT NOT LIMITATION, CNRI MAKES NO AND
DISCLAIMS ANY REPRESENTATION OR WARRANTY OF MERCHANTABILITY OR FITNESS
FOR ANY PARTICULAR PURPOSE OR THAT THE USE OF PYTHON 1.6.1 WILL NOT
INFRINGE ANY THIRD PARTY RIGHTS.

5. CNRI SHALL NOT BE LIABLE TO LICENSEE OR ANY OTHER USERS OF PYTHON
1.6.1 FOR ANY INCIDENTAL, SPECIAL, OR CONSEQUENTIAL DAMAGES OR LOSS AS
A RESULT OF MODIFYING, DISTRIBUTING, OR OTHERWISE USING PYTHON 1.6.1,
OR ANY DERIVATIVE THEREOF, EVEN IF ADVISED OF THE POSSIBILITY THEREOF.

6. This License Agreement will automatically terminate upon a material
breach of its terms and conditions.

7. This License Agreement shall be governed by the federal
intellectual property law of the United States, including without
limitation the federal copyright law, and, to the extent such
U.S. federal law does not apply, by the law of the Commonwealth of
Virginia, excluding Virginia's conflict of law provisions.
Notwithstanding the foregoing, with regard to derivative works based
on Python 1.6.1 that incorporate non-separable material that was
previously distributed under the GNU General Public License (GPL), the
law of the Commonwealth of Virginia shall govern this License
Agreement only as to issues arising under or with respect to
Paragraphs 4, 5, and 7 of this License Agreement.  Nothing in this
License Agreement shall be deemed to create any relationship of
agency, partnership, or joint venture between CNRI and Licensee.  This
License Agreement does not grant permission to use CNRI trademarks or
trade name in a trademark sense to endorse or promote products or
services of Licensee, or any third party.

8. By clicking on the "ACCEPT" button where indicated, or by copying,
installing or otherwise using Python 1.6.1, Licensee agrees to be
bound by the terms and conditions of this License Agreement.

        ACCEPT


CWI LICENSE AGREEMENT FOR PYTHON 0.9.0 THROUGH 1.2
--------------------------------------------------

Copyright (C) 2006-2010 Python Software Foundation

Permission to use, copy, modify, and distribute this software and its
documentation for any purpose and without fee is hereby granted,
provided that the above copyright notice appear in all copies and that
both that copyright notice and this permission notice appear in
supporting documentation, and that the name of Stichting Mathematisch
Centrum or CWI not be used in advertising or publicity pertaining to
distribution of the software without specific, written prior
permission.

STICHTING MATHEMATISCH CENTRUM DISCLAIMS ALL WARRANTIES WITH REGARD TO
THIS SOFTWARE, INCLUDING ALL IMPLIED WARRANTIES OF MERCHANTABILITY AND
FITNESS, IN NO EVENT SHALL STICHTING MATHEMATISCH CENTRUM BE LIABLE
FOR ANY SPECIAL, INDIRECT OR CONSEQUENTIAL DAMAGES OR ANY DAMAGES
WHATSOEVER RESULTING FROM LOSS OF USE, DATA OR PROFITS, WHETHER IN AN
ACTION OF CONTRACT, NEGLIGENCE OR OTHER TORTIOUS ACTION, ARISING OUT
OF OR IN CONNECTION WITH THE USE OR PERFORMANCE OF THIS SOFTWARE.
=========================================
Includes File authored by Yuli Fitterman

Copyright (c) Yuli Fitterman

Licensed under the Apache License, Version 2.0 (the "License");
you may not use this file except in compliance with the License.
You may obtain a copy of the License at

    http://www.apache.org/licenses/LICENSE-2.0

Unless required by applicable law or agreed to in writing, software
distributed under the License is distributed on an "AS IS" BASIS,
WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
See the License for the specific language governing permissions and
limitations under the License.
=========================================
Includes file(s):  * Copyright (c) Brainwy software Ltda.
 *
 * This source code is subject to terms and conditions of the Apache License, Version 2.0. A
 * copy of the license can be found in the License.html file at the root of this distribution. If
 * you cannot locate the Apache License, Version 2.0, please send an email to
 * vspython@microsoft.com. By using this source code in any fashion, you are agreeing to be bound
 * by the terms of the Apache License, Version 2.0.
 *
 * You must not remove this notice, or any other, from this software.
=========================================
Includes file(s): Copyright (c) 2009-2012 Pierre Raybaut

Permission is hereby granted, free of charge, to any person
obtaining a copy of this software and associated documentation
files (the "Software"), to deal in the Software without
restriction, including without limitation the rights to use,
copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the
Software is furnished to do so, subject to the following
conditions:

The above copyright notice and this permission notice shall be
included in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES
OF MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND
NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT
HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR
OTHER DEALINGS IN THE SOFTWARE.
=========================================
Includes file(s) from Ipython

Copyright (c) 2008-2010, IPython Development Team
Copyright (c) 2001-2007, Fernando Perez. <fernando.perez@colorado.edu>
Copyright (c) 2001, Janko Hauser <jhauser@zscout.de>
Copyright (c) 2001, Nathaniel Gray <n8gray@caltech.edu>

All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are met:

Redistributions of source code must retain the above copyright notice, this
list of conditions and the following disclaimer.

Redistributions in binary form must reproduce the above copyright notice, this
list of conditions and the following disclaimer in the documentation and/or
other materials provided with the distribution.

Neither the name of the IPython Development Team nor the names of its
contributors may be used to endorse or promote products derived from this
software without specific prior written permission.

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS" AND
ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED
WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
DISCLAIMED.  IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE LIABLE
FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL
DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR
SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER
CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY,
OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE
OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.
=========================================
Includes file(s): * Copyright (c) Microsoft Corporation.
*
* This source code is subject to terms and conditions of the Apache License, Version 2.0. A
* copy of the license can be found in the License.html file at the root of this distribution. If
* you cannot locate the Apache License, Version 2.0, please send an email to
* vspython@microsoft.com. By using this source code in any fashion, you are agreeing to be bound
* by the terms of the Apache License, Version 2.0.
*
* You must not remove this notice, or any other, from this software.
=========================================
Includes file(s) from https://pythonhosted.org/six/

Copyright (c) 2010-2018 Benjamin Peterson

Permission is hereby granted, free of charge, to any person obtaining a copy of
this software and associated documentation files (the "Software"), to deal in
the Software without restriction, including without limitation the rights to
use, copy, modify, merge, publish, distribute, sublicense, and/or sell copies of
the Software, and to permit persons to whom the Software is furnished to do so,
subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY, FITNESS
FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR
COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER
IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN
CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.
=========================================
Includes WinAppDbg

# Copyright (c) 2009-2014, Mario Vilas
# All rights reserved.
#
# Redistribution and use in source and binary forms, with or without
# modification, are permitted provided that the following conditions are met:
#
#     * Redistributions of source code must retain the above copyright notice,
#       this list of conditions and the following disclaimer.
#     * Redistributions in binary form must reproduce the above copyright
#       notice,this list of conditions and the following disclaimer in the
#       documentation and/or other materials provided with the distribution.
#     * Neither the name of the copyright holder nor the names of its
#       contributors may be used to endorse or promote products derived from
#       this software without specific prior written permission.
#
# THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
# AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
# IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
# ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
# LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
# CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
# SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
# INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
# CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
# ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
# POSSIBILITY OF SUCH DAMAGE.
=========================================
Includes XML-RPC client interface for Python
# Copyright (c) 1999-2002 by Secret Labs AB
# Copyright (c) 1999-2002 by Fredrik Lundh
#
# By obtaining, using, and/or copying this software and/or its
# associated documentation, you agree that you have read, understood,
# and will comply with the following terms and conditions:
#
# Permission to use, copy, modify, and distribute this software and
# its associated documentation for any purpose and without fee is
# hereby granted, provided that the above copyright notice appears in
# all copies, and that both that copyright notice and this permission
# notice appear in supporting documentation, and that the name of
# Secret Labs AB or the author not be used in advertising or publicity
# pertaining to distribution of the software without specific, written
# prior permission.
#
# SECRET LABS AB AND THE AUTHOR DISCLAIMS ALL WARRANTIES WITH REGARD
# TO THIS SOFTWARE, INCLUDING ALL IMPLIED WARRANTIES OF MERCHANT-
# ABILITY AND FITNESS.  IN NO EVENT SHALL SECRET LABS AB OR THE AUTHOR
# BE LIABLE FOR ANY SPECIAL, INDIRECT OR CONSEQUENTIAL DAMAGES OR ANY
# DAMAGES WHATSOEVER RESULTING FROM LOSS OF USE, DATA OR PROFITS,
# WHETHER IN AN ACTION OF CONTRACT, NEGLIGENCE OR OTHER TORTIOUS
# ACTION, ARISING OUT OF OR IN CONNECTION WITH THE USE OR PERFORMANCE
# OF THIS SOFTWARE.
=========================================
Includes https://github.com/vstinner/bytecode e3e77fb690ed05ac171e15694e1c5d0e0dc34e86 - MIT

Copyright (c) 2016 Red Hat.

The MIT License (MIT)
Copyright (c) 2016 Red Hat.

Permission is hereby granted, free of charge, to any person obtaining a
copy of this software and associated documentation files (the
"Software"), to deal in the Software without restriction, including
without limitation the rights to use, copy, modify, merge, publish,
distribute, sublicense, and/or sell copies of the Software, and to
permit persons to whom the Software is furnished to do so, subject to
the following conditions:

The above copyright notice and this permission notice shall be included
in all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS
OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT.
IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY
CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION OF CONTRACT,
TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION WITH THE
SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.
=========================================
Includes https://github.com/benhoyt/scandir 6ed381881bc2fb9de05804e892eeeeb3601a3af2 - BSD 3-Clause "New" or "Revised" License

Copyright (c) 2012, Ben Hoyt
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are met:

* Redistributions of source code must retain the above copyright notice, this
list of conditions and the following disclaimer.

* Redistributions in binary form must reproduce the above copyright notice,
this list of conditions and the following disclaimer in the documentation
and/or other materials provided with the distribution.

* Neither the name of Ben Hoyt nor the names of its contributors may be used
to endorse or promote products derived from this software without specific
prior written permission.

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT HOLDER OR CONTRIBUTORS BE LIABLE
FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL
DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR
SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER
CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY,
OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE
OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.
=========================================
END OF PyDev.Debugger  NOTICES, INFORMATION, AND LICENSE


==> extension/bundled/libs/debugpy/_vendored/pydevd/_pydevd_bundle/_debug_adapter/debugProtocol.json <==
{"$schema":"http://json-schema.org/draft-04/schema#","title":"Debug Adapter Protocol","description":"The Debug Adapter Protocol defines the protocol used between an editor or IDE and a debugger or runtime.","type":"object","definitions":{"ProtocolMessage":{"type":"object","title":"Base Protocol","description":"Base class of requests, responses, and events.","properties":{"seq":{"type":"integer","description":"Sequence number (also known as message ID). For protocol messages of type 'request' this ID can be used to cancel the request."},"type":{"type":"string","description":"Message type.","_enum":["request","response","event"]}},"required":["seq","type"]},"Request":{"allOf":[{"$ref":"#/definitions/ProtocolMessage"},{"type":"object","description":"A client or debug adapter initiated request.","properties":{"type":{"type":"string","enum":["request"]},"command":{"type":"string","description":"The command to execute."},"arguments":{"type":["array","boolean","integer","null","number","object","string"],"description":"Object containing arguments for the command."}},"required":["type","command"]}]},"Event":{"allOf":[{"$ref":"#/definitions/ProtocolMessage"},{"type":"object","description":"A debug adapter initiated event.","properties":{"type":{"type":"string","enum":["event"]},"event":{"type":"string","description":"Type of event."},"body":{"type":["array","boolean","integer","null","number","object","string"],"description":"Event-specific information."}},"required":["type","event"]}]},"Response":{"allOf":[{"$ref":"#/definitions/ProtocolMessage"},{"type":"object","description":"Response for a request.","properties":{"type":{"type":"string","enum":["response"]},"request_seq":{"type":"integer","description":"Sequence number of the corresponding request."},"success":{"type":"boolean","description":"Outcome of the request.\nIf true, the request was successful and the 'body' attribute may contain the result of the request.\nIf the value is false, the attribute 'message' contains the error in short form and the 'body' may contain additional information (see 'ErrorResponse.body.error')."},"command":{"type":"string","description":"The command requested."},"message":{"type":"string","description":"Contains the raw error in short form if 'success' is false.\nThis raw error might be interpreted by the frontend and is not shown in the UI.\nSome predefined values exist.","_enum":["cancelled"],"enumDescriptions":["request was cancelled."]},"body":{"type":["array","boolean","integer","null","number","object","string"],"description":"Contains request result if success is true and optional error details if success is false."}},"required":["type","request_seq","success","command"]}]},"ErrorResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"On error (whenever 'success' is false), the body can provide more details.","properties":{"body":{"type":"object","properties":{"error":{"$ref":"#/definitions/Message","description":"An optional, structured error message."}}}},"required":["body"]}]},"CancelRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The 'cancel' request is used by the frontend in two situations:\n- to indicate that it is no longer interested in the result produced by a specific request issued earlier\n- to cancel a progress sequence. Clients should only call this request if the capability 'supportsCancelRequest' is true.\nThis request has a hint characteristic: a debug adapter can only be expected to make a 'best effort' in honouring this request but there are no guarantees.\nThe 'cancel' request may return an error if it could not cancel an operation but a frontend should refrain from presenting this error to end users.\nA frontend client should only call this request if the capability 'supportsCancelRequest' is true.\nThe request that got canceled still needs to send a response back. This can either be a normal result ('success' attribute true)\nor an error response ('success' attribute false and the 'message' set to 'cancelled').\nReturning partial results from a cancelled request is possible but please note that a frontend client has no generic way for detecting that a response is partial or not.\n The progress that got cancelled still needs to send a 'progressEnd' event back.\n A client should not assume that progress just got cancelled after sending the 'cancel' request.","properties":{"command":{"type":"string","enum":["cancel"]},"arguments":{"$ref":"#/definitions/CancelArguments"}},"required":["command"]}]},"CancelArguments":{"type":"object","description":"Arguments for 'cancel' request.","properties":{"requestId":{"type":"integer","description":"The ID (attribute 'seq') of the request to cancel. If missing no request is cancelled.\nBoth a 'requestId' and a 'progressId' can be specified in one request."},"progressId":{"type":"string","description":"The ID (attribute 'progressId') of the progress to cancel. If missing no progress is cancelled.\nBoth a 'requestId' and a 'progressId' can be specified in one request."}}},"CancelResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'cancel' request. This is just an acknowledgement, so no body field is required."}]},"InitializedEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","title":"Events","description":"This event indicates that the debug adapter is ready to accept configuration requests (e.g. SetBreakpointsRequest, SetExceptionBreakpointsRequest).\nA debug adapter is expected to send this event when it is ready to accept configuration requests (but not before the 'initialize' request has finished).\nThe sequence of events/requests is as follows:\n- adapters sends 'initialized' event (after the 'initialize' request has returned)\n- frontend sends zero or more 'setBreakpoints' requests\n- frontend sends one 'setFunctionBreakpoints' request (if capability 'supportsFunctionBreakpoints' is true)\n- frontend sends a 'setExceptionBreakpoints' request if one or more 'exceptionBreakpointFilters' have been defined (or if 'supportsConfigurationDoneRequest' is not defined or false)\n- frontend sends other future configuration requests\n- frontend sends one 'configurationDone' request to indicate the end of the configuration.","properties":{"event":{"type":"string","enum":["initialized"]}},"required":["event"]}]},"StoppedEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that the execution of the debuggee has stopped due to some condition.\nThis can be caused by a break point previously set, a stepping request has completed, by executing a debugger statement etc.","properties":{"event":{"type":"string","enum":["stopped"]},"body":{"type":"object","properties":{"reason":{"type":"string","description":"The reason for the event.\nFor backward compatibility this string is shown in the UI if the 'description' attribute is missing (but it must not be translated).","_enum":["step","breakpoint","exception","pause","entry","goto","function breakpoint","data breakpoint","instruction breakpoint"]},"description":{"type":"string","description":"The full reason for the event, e.g. 'Paused on exception'. This string is shown in the UI as is and must be translated."},"threadId":{"type":"integer","description":"The thread which was stopped."},"preserveFocusHint":{"type":"boolean","description":"A value of true hints to the frontend that this event should not change the focus."},"text":{"type":"string","description":"Additional information. E.g. if reason is 'exception', text contains the exception name. This string is shown in the UI."},"allThreadsStopped":{"type":"boolean","description":"If 'allThreadsStopped' is true, a debug adapter can announce that all threads have stopped.\n- The client should use this information to enable that all threads can be expanded to access their stacktraces.\n- If the attribute is missing or false, only the thread with the given threadId can be expanded."},"hitBreakpointIds":{"type":"array","items":{"type":"integer"},"description":"Ids of the breakpoints that triggered the event. In most cases there will be only a single breakpoint but here are some examples for multiple breakpoints:\n- Different types of breakpoints map to the same location.\n- Multiple source breakpoints get collapsed to the same instruction by the compiler/runtime.\n- Multiple function breakpoints with different function names map to the same location."}},"required":["reason"]}},"required":["event","body"]}]},"ContinuedEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that the execution of the debuggee has continued.\nPlease note: a debug adapter is not expected to send this event in response to a request that implies that execution continues, e.g. 'launch' or 'continue'.\nIt is only necessary to send a 'continued' event if there was no previous request that implied this.","properties":{"event":{"type":"string","enum":["continued"]},"body":{"type":"object","properties":{"threadId":{"type":"integer","description":"The thread which was continued."},"allThreadsContinued":{"type":"boolean","description":"If 'allThreadsContinued' is true, a debug adapter can announce that all threads have continued."}},"required":["threadId"]}},"required":["event","body"]}]},"ExitedEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that the debuggee has exited and returns its exit code.","properties":{"event":{"type":"string","enum":["exited"]},"body":{"type":"object","properties":{"exitCode":{"type":"integer","description":"The exit code returned from the debuggee."}},"required":["exitCode"]}},"required":["event","body"]}]},"TerminatedEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that debugging of the debuggee has terminated. This does **not** mean that the debuggee itself has exited.","properties":{"event":{"type":"string","enum":["terminated"]},"body":{"type":"object","properties":{"restart":{"type":["array","boolean","integer","null","number","object","string"],"description":"A debug adapter may set 'restart' to true (or to an arbitrary object) to request that the front end restarts the session.\nThe value is not interpreted by the client and passed unmodified as an attribute '__restart' to the 'launch' and 'attach' requests."}}}},"required":["event"]}]},"ThreadEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that a thread has started or exited.","properties":{"event":{"type":"string","enum":["thread"]},"body":{"type":"object","properties":{"reason":{"type":"string","description":"The reason for the event.","_enum":["started","exited"]},"threadId":{"type":"integer","description":"The identifier of the thread."}},"required":["reason","threadId"]}},"required":["event","body"]}]},"OutputEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that the target has produced some output.","properties":{"event":{"type":"string","enum":["output"]},"body":{"type":"object","properties":{"category":{"type":"string","description":"The output category. If not specified or if the category is not understand by the client, 'console' is assumed.","_enum":["console","important","stdout","stderr","telemetry"],"enumDescriptions":["Show the output in the client's default message UI, e.g. a 'debug console'. This category should only be used for informational output from the debugger (as opposed to the debuggee).","A hint for the client to show the ouput in the client's UI for important and highly visible information, e.g. as a popup notification. This category should only be used for important messages from the debugger (as opposed to the debuggee). Since this category value is a hint, clients might ignore the hint and assume the 'console' category.","Show the output as normal program output from the debuggee.","Show the output as error program output from the debuggee.","Send the output to telemetry instead of showing it to the user."]},"output":{"type":"string","description":"The output to report."},"group":{"type":"string","description":"Support for keeping an output log organized by grouping related messages.","enum":["start","startCollapsed","end"],"enumDescriptions":["Start a new group in expanded mode. Subsequent output events are members of the group and should be shown indented.\nThe 'output' attribute becomes the name of the group and is not indented.","Start a new group in collapsed mode. Subsequent output events are members of the group and should be shown indented (as soon as the group is expanded).\nThe 'output' attribute becomes the name of the group and is not indented.","End the current group and decreases the indentation of subsequent output events.\nA non empty 'output' attribute is shown as the unindented end of the group."]},"variablesReference":{"type":"integer","description":"If an attribute 'variablesReference' exists and its value is > 0, the output contains objects which can be retrieved by passing 'variablesReference' to the 'variables' request. The value should be less than or equal to 2147483647 (2^31-1)."},"source":{"$ref":"#/definitions/Source","description":"An optional source location where the output was produced."},"line":{"type":"integer","description":"An optional source location line where the output was produced."},"column":{"type":"integer","description":"An optional source location column where the output was produced."},"data":{"type":["array","boolean","integer","null","number","object","string"],"description":"Optional data to report. For the 'telemetry' category the data will be sent to telemetry, for the other categories the data is shown in JSON format."}},"required":["output"]}},"required":["event","body"]}]},"BreakpointEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that some information about a breakpoint has changed.","properties":{"event":{"type":"string","enum":["breakpoint"]},"body":{"type":"object","properties":{"reason":{"type":"string","description":"The reason for the event.","_enum":["changed","new","removed"]},"breakpoint":{"$ref":"#/definitions/Breakpoint","description":"The 'id' attribute is used to find the target breakpoint and the other attributes are used as the new values."}},"required":["reason","breakpoint"]}},"required":["event","body"]}]},"ModuleEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that some information about a module has changed.","properties":{"event":{"type":"string","enum":["module"]},"body":{"type":"object","properties":{"reason":{"type":"string","description":"The reason for the event.","enum":["new","changed","removed"]},"module":{"$ref":"#/definitions/Module","description":"The new, changed, or removed module. In case of 'removed' only the module id is used."}},"required":["reason","module"]}},"required":["event","body"]}]},"LoadedSourceEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that some source has been added, changed, or removed from the set of all loaded sources.","properties":{"event":{"type":"string","enum":["loadedSource"]},"body":{"type":"object","properties":{"reason":{"type":"string","description":"The reason for the event.","enum":["new","changed","removed"]},"source":{"$ref":"#/definitions/Source","description":"The new, changed, or removed source."}},"required":["reason","source"]}},"required":["event","body"]}]},"ProcessEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that the debugger has begun debugging a new process. Either one that it has launched, or one that it has attached to.","properties":{"event":{"type":"string","enum":["process"]},"body":{"type":"object","properties":{"name":{"type":"string","description":"The logical name of the process. This is usually the full path to process's executable file. Example: /home/example/myproj/program.js."},"systemProcessId":{"type":"integer","description":"The system process id of the debugged process. This property will be missing for non-system processes."},"isLocalProcess":{"type":"boolean","description":"If true, the process is running on the same computer as the debug adapter."},"startMethod":{"type":"string","enum":["launch","attach","attachForSuspendedLaunch"],"description":"Describes how the debug engine started debugging this process.","enumDescriptions":["Process was launched under the debugger.","Debugger attached to an existing process.","A project launcher component has launched a new process in a suspended state and then asked the debugger to attach."]},"pointerSize":{"type":"integer","description":"The size of a pointer or address for this process, in bits. This value may be used by clients when formatting addresses for display."}},"required":["name"]}},"required":["event","body"]}]},"CapabilitiesEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates that one or more capabilities have changed.\nSince the capabilities are dependent on the frontend and its UI, it might not be possible to change that at random times (or too late).\nConsequently this event has a hint characteristic: a frontend can only be expected to make a 'best effort' in honouring individual capabilities but there are no guarantees.\nOnly changed capabilities need to be included, all other capabilities keep their values.","properties":{"event":{"type":"string","enum":["capabilities"]},"body":{"type":"object","properties":{"capabilities":{"$ref":"#/definitions/Capabilities","description":"The set of updated capabilities."}},"required":["capabilities"]}},"required":["event","body"]}]},"ProgressStartEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event signals that a long running operation is about to start and\nprovides additional information for the client to set up a corresponding progress and cancellation UI.\nThe client is free to delay the showing of the UI in order to reduce flicker.\nThis event should only be sent if the client has passed the value true for the 'supportsProgressReporting' capability of the 'initialize' request.","properties":{"event":{"type":"string","enum":["progressStart"]},"body":{"type":"object","properties":{"progressId":{"type":"string","description":"An ID that must be used in subsequent 'progressUpdate' and 'progressEnd' events to make them refer to the same progress reporting.\nIDs must be unique within a debug session."},"title":{"type":"string","description":"Mandatory (short) title of the progress reporting. Shown in the UI to describe the long running operation."},"requestId":{"type":"integer","description":"The request ID that this progress report is related to. If specified a debug adapter is expected to emit\nprogress events for the long running request until the request has been either completed or cancelled.\nIf the request ID is omitted, the progress report is assumed to be related to some general activity of the debug adapter."},"cancellable":{"type":"boolean","description":"If true, the request that reports progress may be canceled with a 'cancel' request.\nSo this property basically controls whether the client should use UX that supports cancellation.\nClients that don't support cancellation are allowed to ignore the setting."},"message":{"type":"string","description":"Optional, more detailed progress message."},"percentage":{"type":"number","description":"Optional progress percentage to display (value range: 0 to 100). If omitted no percentage will be shown."}},"required":["progressId","title"]}},"required":["event","body"]}]},"ProgressUpdateEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event signals that the progress reporting needs to updated with a new message and/or percentage.\nThe client does not have to update the UI immediately, but the clients needs to keep track of the message and/or percentage values.\nThis event should only be sent if the client has passed the value true for the 'supportsProgressReporting' capability of the 'initialize' request.","properties":{"event":{"type":"string","enum":["progressUpdate"]},"body":{"type":"object","properties":{"progressId":{"type":"string","description":"The ID that was introduced in the initial 'progressStart' event."},"message":{"type":"string","description":"Optional, more detailed progress message. If omitted, the previous message (if any) is used."},"percentage":{"type":"number","description":"Optional progress percentage to display (value range: 0 to 100). If omitted no percentage will be shown."}},"required":["progressId"]}},"required":["event","body"]}]},"ProgressEndEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event signals the end of the progress reporting with an optional final message.\nThis event should only be sent if the client has passed the value true for the 'supportsProgressReporting' capability of the 'initialize' request.","properties":{"event":{"type":"string","enum":["progressEnd"]},"body":{"type":"object","properties":{"progressId":{"type":"string","description":"The ID that was introduced in the initial 'ProgressStartEvent'."},"message":{"type":"string","description":"Optional, more detailed progress message. If omitted, the previous message (if any) is used."}},"required":["progressId"]}},"required":["event","body"]}]},"InvalidatedEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"This event signals that some state in the debug adapter has changed and requires that the client needs to re-render the data snapshot previously requested.\nDebug adapters do not have to emit this event for runtime changes like stopped or thread events because in that case the client refetches the new state anyway. But the event can be used for example to refresh the UI after rendering formatting has changed in the debug adapter.\nThis event should only be sent if the debug adapter has received a value true for the 'supportsInvalidatedEvent' capability of the 'initialize' request.","properties":{"event":{"type":"string","enum":["invalidated"]},"body":{"type":"object","properties":{"areas":{"type":"array","description":"Optional set of logical areas that got invalidated. This property has a hint characteristic: a client can only be expected to make a 'best effort' in honouring the areas but there are no guarantees. If this property is missing, empty, or if values are not understand the client should assume a single value 'all'.","items":{"$ref":"#/definitions/InvalidatedAreas"}},"threadId":{"type":"integer","description":"If specified, the client only needs to refetch data related to this thread."},"stackFrameId":{"type":"integer","description":"If specified, the client only needs to refetch data related to this stack frame (and the 'threadId' is ignored)."}}}},"required":["event","body"]}]},"MemoryEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"This event indicates that some memory range has been updated. It should only be sent if the debug adapter has received a value true for the `supportsMemoryEvent` capability of the `initialize` request.\nClients typically react to the event by re-issuing a `readMemory` request if they show the memory identified by the `memoryReference` and if the updated memory range overlaps the displayed range. Clients should not make assumptions how individual memory references relate to each other, so they should not assume that they are part of a single continuous address range and might overlap.\nDebug adapters can use this event to indicate that the contents of a memory range has changed due to some other DAP request like `setVariable` or `setExpression`. Debug adapters are not expected to emit this event for each and every memory change of a running program, because that information is typically not available from debuggers and it would flood clients with too many events.","properties":{"event":{"type":"string","enum":["memory"]},"body":{"type":"object","properties":{"memoryReference":{"type":"string","description":"Memory reference of a memory range that has been updated."},"offset":{"type":"integer","description":"Starting offset in bytes where memory has been updated. Can be negative."},"count":{"type":"integer","description":"Number of bytes updated."}},"required":["memoryReference","offset","count"]}},"required":["event","body"]}]},"RunInTerminalRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","title":"Reverse Requests","description":"This optional request is sent from the debug adapter to the client to run a command in a terminal.\nThis is typically used to launch the debuggee in a terminal provided by the client.\nThis request should only be called if the client has passed the value true for the 'supportsRunInTerminalRequest' capability of the 'initialize' request.","properties":{"command":{"type":"string","enum":["runInTerminal"]},"arguments":{"$ref":"#/definitions/RunInTerminalRequestArguments"}},"required":["command","arguments"]}]},"RunInTerminalRequestArguments":{"type":"object","description":"Arguments for 'runInTerminal' request.","properties":{"kind":{"type":"string","enum":["integrated","external"],"description":"What kind of terminal to launch."},"title":{"type":"string","description":"Optional title of the terminal."},"cwd":{"type":"string","description":"Working directory for the command. For non-empty, valid paths this typically results in execution of a change directory command."},"args":{"type":"array","items":{"type":"string"},"description":"List of arguments. The first argument is the command to run."},"env":{"type":"object","description":"Environment key-value pairs that are added to or removed from the default environment.","additionalProperties":{"type":["string","null"],"description":"Proper values must be strings. A value of 'null' removes the variable from the environment."}}},"required":["args","cwd"]},"RunInTerminalResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'runInTerminal' request.","properties":{"body":{"type":"object","properties":{"processId":{"type":"integer","description":"The process ID. The value should be less than or equal to 2147483647 (2^31-1)."},"shellProcessId":{"type":"integer","description":"The process ID of the terminal shell. The value should be less than or equal to 2147483647 (2^31-1)."}}}},"required":["body"]}]},"InitializeRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","title":"Requests","description":"The 'initialize' request is sent as the first request from the client to the debug adapter\nin order to configure it with client capabilities and to retrieve capabilities from the debug adapter.\nUntil the debug adapter has responded to with an 'initialize' response, the client must not send any additional requests or events to the debug adapter.\nIn addition the debug adapter is not allowed to send any requests or events to the client until it has responded with an 'initialize' response.\nThe 'initialize' request may only be sent once.","properties":{"command":{"type":"string","enum":["initialize"]},"arguments":{"$ref":"#/definitions/InitializeRequestArguments"}},"required":["command","arguments"]}]},"InitializeRequestArguments":{"type":"object","description":"Arguments for 'initialize' request.","properties":{"clientID":{"type":"string","description":"The ID of the (frontend) client using this adapter."},"clientName":{"type":"string","description":"The human readable name of the (frontend) client using this adapter."},"adapterID":{"type":"string","description":"The ID of the debug adapter."},"locale":{"type":"string","description":"The ISO-639 locale of the (frontend) client using this adapter, e.g. en-US or de-CH."},"linesStartAt1":{"type":"boolean","description":"If true all line numbers are 1-based (default)."},"columnsStartAt1":{"type":"boolean","description":"If true all column numbers are 1-based (default)."},"pathFormat":{"type":"string","_enum":["path","uri"],"description":"Determines in what format paths are specified. The default is 'path', which is the native format."},"supportsVariableType":{"type":"boolean","description":"Client supports the optional type attribute for variables."},"supportsVariablePaging":{"type":"boolean","description":"Client supports the paging of variables."},"supportsRunInTerminalRequest":{"type":"boolean","description":"Client supports the runInTerminal request."},"supportsMemoryReferences":{"type":"boolean","description":"Client supports memory references."},"supportsProgressReporting":{"type":"boolean","description":"Client supports progress reporting."},"supportsInvalidatedEvent":{"type":"boolean","description":"Client supports the invalidated event."},"supportsMemoryEvent":{"type":"boolean","description":"Client supports the memory event."}},"required":["adapterID"]},"InitializeResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'initialize' request.","properties":{"body":{"$ref":"#/definitions/Capabilities","description":"The capabilities of this debug adapter."}}}]},"ConfigurationDoneRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"This optional request indicates that the client has finished initialization of the debug adapter.\nSo it is the last request in the sequence of configuration requests (which was started by the 'initialized' event).\nClients should only call this request if the capability 'supportsConfigurationDoneRequest' is true.","properties":{"command":{"type":"string","enum":["configurationDone"]},"arguments":{"$ref":"#/definitions/ConfigurationDoneArguments"}},"required":["command"]}]},"ConfigurationDoneArguments":{"type":"object","description":"Arguments for 'configurationDone' request."},"ConfigurationDoneResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'configurationDone' request. This is just an acknowledgement, so no body field is required."}]},"LaunchRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"This launch request is sent from the client to the debug adapter to start the debuggee with or without debugging (if 'noDebug' is true).\nSince launching is debugger/runtime specific, the arguments for this request are not part of this specification.","properties":{"command":{"type":"string","enum":["launch"]},"arguments":{"$ref":"#/definitions/LaunchRequestArguments"}},"required":["command","arguments"]}]},"LaunchRequestArguments":{"type":"object","description":"Arguments for 'launch' request. Additional attributes are implementation specific.","properties":{"noDebug":{"type":"boolean","description":"If noDebug is true the launch request should launch the program without enabling debugging."},"__restart":{"type":["array","boolean","integer","null","number","object","string"],"description":"Optional data from the previous, restarted session.\nThe data is sent as the 'restart' attribute of the 'terminated' event.\nThe client should leave the data intact."}}},"LaunchResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'launch' request. This is just an acknowledgement, so no body field is required."}]},"AttachRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The attach request is sent from the client to the debug adapter to attach to a debuggee that is already running.\nSince attaching is debugger/runtime specific, the arguments for this request are not part of this specification.","properties":{"command":{"type":"string","enum":["attach"]},"arguments":{"$ref":"#/definitions/AttachRequestArguments"}},"required":["command","arguments"]}]},"AttachRequestArguments":{"type":"object","description":"Arguments for 'attach' request. Additional attributes are implementation specific.","properties":{"__restart":{"type":["array","boolean","integer","null","number","object","string"],"description":"Optional data from the previous, restarted session.\nThe data is sent as the 'restart' attribute of the 'terminated' event.\nThe client should leave the data intact."}}},"AttachResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'attach' request. This is just an acknowledgement, so no body field is required."}]},"RestartRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Restarts a debug session. Clients should only call this request if the capability 'supportsRestartRequest' is true.\nIf the capability is missing or has the value false, a typical client will emulate 'restart' by terminating the debug adapter first and then launching it anew.","properties":{"command":{"type":"string","enum":["restart"]},"arguments":{"$ref":"#/definitions/RestartArguments"}},"required":["command"]}]},"RestartArguments":{"type":"object","description":"Arguments for 'restart' request.","properties":{"arguments":{"oneOf":[{"$ref":"#/definitions/LaunchRequestArguments"},{"$ref":"#/definitions/AttachRequestArguments"}],"description":"The latest version of the 'launch' or 'attach' configuration."}}},"RestartResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'restart' request. This is just an acknowledgement, so no body field is required."}]},"DisconnectRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The 'disconnect' request is sent from the client to the debug adapter in order to stop debugging.\nIt asks the debug adapter to disconnect from the debuggee and to terminate the debug adapter.\nIf the debuggee has been started with the 'launch' request, the 'disconnect' request terminates the debuggee.\nIf the 'attach' request was used to connect to the debuggee, 'disconnect' does not terminate the debuggee.\nThis behavior can be controlled with the 'terminateDebuggee' argument (if supported by the debug adapter).","properties":{"command":{"type":"string","enum":["disconnect"]},"arguments":{"$ref":"#/definitions/DisconnectArguments"}},"required":["command"]}]},"DisconnectArguments":{"type":"object","description":"Arguments for 'disconnect' request.","properties":{"restart":{"type":"boolean","description":"A value of true indicates that this 'disconnect' request is part of a restart sequence."},"terminateDebuggee":{"type":"boolean","description":"Indicates whether the debuggee should be terminated when the debugger is disconnected.\nIf unspecified, the debug adapter is free to do whatever it thinks is best.\nThe attribute is only honored by a debug adapter if the capability 'supportTerminateDebuggee' is true."},"suspendDebuggee":{"type":"boolean","description":"Indicates whether the debuggee should stay suspended when the debugger is disconnected.\nIf unspecified, the debuggee should resume execution.\nThe attribute is only honored by a debug adapter if the capability 'supportSuspendDebuggee' is true."}}},"DisconnectResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'disconnect' request. This is just an acknowledgement, so no body field is required."}]},"TerminateRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The 'terminate' request is sent from the client to the debug adapter in order to give the debuggee a chance for terminating itself.\nClients should only call this request if the capability 'supportsTerminateRequest' is true.","properties":{"command":{"type":"string","enum":["terminate"]},"arguments":{"$ref":"#/definitions/TerminateArguments"}},"required":["command"]}]},"TerminateArguments":{"type":"object","description":"Arguments for 'terminate' request.","properties":{"restart":{"type":"boolean","description":"A value of true indicates that this 'terminate' request is part of a restart sequence."}}},"TerminateResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'terminate' request. This is just an acknowledgement, so no body field is required."}]},"BreakpointLocationsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The 'breakpointLocations' request returns all possible locations for source breakpoints in a given range.\nClients should only call this request if the capability 'supportsBreakpointLocationsRequest' is true.","properties":{"command":{"type":"string","enum":["breakpointLocations"]},"arguments":{"$ref":"#/definitions/BreakpointLocationsArguments"}},"required":["command"]}]},"BreakpointLocationsArguments":{"type":"object","description":"Arguments for 'breakpointLocations' request.","properties":{"source":{"$ref":"#/definitions/Source","description":"The source location of the breakpoints; either 'source.path' or 'source.reference' must be specified."},"line":{"type":"integer","description":"Start line of range to search possible breakpoint locations in. If only the line is specified, the request returns all possible locations in that line."},"column":{"type":"integer","description":"Optional start column of range to search possible breakpoint locations in. If no start column is given, the first column in the start line is assumed."},"endLine":{"type":"integer","description":"Optional end line of range to search possible breakpoint locations in. If no end line is given, then the end line is assumed to be the start line."},"endColumn":{"type":"integer","description":"Optional end column of range to search possible breakpoint locations in. If no end column is given, then it is assumed to be in the last column of the end line."}},"required":["source","line"]},"BreakpointLocationsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'breakpointLocations' request.\nContains possible locations for source breakpoints.","properties":{"body":{"type":"object","properties":{"breakpoints":{"type":"array","items":{"$ref":"#/definitions/BreakpointLocation"},"description":"Sorted set of possible breakpoint locations."}},"required":["breakpoints"]}},"required":["body"]}]},"SetBreakpointsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Sets multiple breakpoints for a single source and clears all previous breakpoints in that source.\nTo clear all breakpoint for a source, specify an empty array.\nWhen a breakpoint is hit, a 'stopped' event (with reason 'breakpoint') is generated.","properties":{"command":{"type":"string","enum":["setBreakpoints"]},"arguments":{"$ref":"#/definitions/SetBreakpointsArguments"}},"required":["command","arguments"]}]},"SetBreakpointsArguments":{"type":"object","description":"Arguments for 'setBreakpoints' request.","properties":{"source":{"$ref":"#/definitions/Source","description":"The source location of the breakpoints; either 'source.path' or 'source.reference' must be specified."},"breakpoints":{"type":"array","items":{"$ref":"#/definitions/SourceBreakpoint"},"description":"The code locations of the breakpoints."},"lines":{"type":"array","items":{"type":"integer"},"description":"Deprecated: The code locations of the breakpoints."},"sourceModified":{"type":"boolean","description":"A value of true indicates that the underlying source has been modified which results in new breakpoint locations."}},"required":["source"]},"SetBreakpointsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'setBreakpoints' request.\nReturned is information about each breakpoint created by this request.\nThis includes the actual code location and whether the breakpoint could be verified.\nThe breakpoints returned are in the same order as the elements of the 'breakpoints'\n(or the deprecated 'lines') array in the arguments.","properties":{"body":{"type":"object","properties":{"breakpoints":{"type":"array","items":{"$ref":"#/definitions/Breakpoint"},"description":"Information about the breakpoints.\nThe array elements are in the same order as the elements of the 'breakpoints' (or the deprecated 'lines') array in the arguments."}},"required":["breakpoints"]}},"required":["body"]}]},"SetFunctionBreakpointsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Replaces all existing function breakpoints with new function breakpoints.\nTo clear all function breakpoints, specify an empty array.\nWhen a function breakpoint is hit, a 'stopped' event (with reason 'function breakpoint') is generated.\nClients should only call this request if the capability 'supportsFunctionBreakpoints' is true.","properties":{"command":{"type":"string","enum":["setFunctionBreakpoints"]},"arguments":{"$ref":"#/definitions/SetFunctionBreakpointsArguments"}},"required":["command","arguments"]}]},"SetFunctionBreakpointsArguments":{"type":"object","description":"Arguments for 'setFunctionBreakpoints' request.","properties":{"breakpoints":{"type":"array","items":{"$ref":"#/definitions/FunctionBreakpoint"},"description":"The function names of the breakpoints."}},"required":["breakpoints"]},"SetFunctionBreakpointsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'setFunctionBreakpoints' request.\nReturned is information about each breakpoint created by this request.","properties":{"body":{"type":"object","properties":{"breakpoints":{"type":"array","items":{"$ref":"#/definitions/Breakpoint"},"description":"Information about the breakpoints. The array elements correspond to the elements of the 'breakpoints' array."}},"required":["breakpoints"]}},"required":["body"]}]},"SetExceptionBreakpointsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request configures the debuggers response to thrown exceptions.\nIf an exception is configured to break, a 'stopped' event is fired (with reason 'exception').\nClients should only call this request if the capability 'exceptionBreakpointFilters' returns one or more filters.","properties":{"command":{"type":"string","enum":["setExceptionBreakpoints"]},"arguments":{"$ref":"#/definitions/SetExceptionBreakpointsArguments"}},"required":["command","arguments"]}]},"SetExceptionBreakpointsArguments":{"type":"object","description":"Arguments for 'setExceptionBreakpoints' request.","properties":{"filters":{"type":"array","items":{"type":"string"},"description":"Set of exception filters specified by their ID. The set of all possible exception filters is defined by the 'exceptionBreakpointFilters' capability. The 'filter' and 'filterOptions' sets are additive."},"filterOptions":{"type":"array","items":{"$ref":"#/definitions/ExceptionFilterOptions"},"description":"Set of exception filters and their options. The set of all possible exception filters is defined by the 'exceptionBreakpointFilters' capability. This attribute is only honored by a debug adapter if the capability 'supportsExceptionFilterOptions' is true. The 'filter' and 'filterOptions' sets are additive."},"exceptionOptions":{"type":"array","items":{"$ref":"#/definitions/ExceptionOptions"},"description":"Configuration options for selected exceptions.\nThe attribute is only honored by a debug adapter if the capability 'supportsExceptionOptions' is true."}},"required":["filters"]},"SetExceptionBreakpointsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'setExceptionBreakpoints' request.\nThe response contains an array of Breakpoint objects with information about each exception breakpoint or filter. The Breakpoint objects are in the same order as the elements of the 'filters', 'filterOptions', 'exceptionOptions' arrays given as arguments. If both 'filters' and 'filterOptions' are given, the returned array must start with 'filters' information first, followed by 'filterOptions' information.\nThe mandatory 'verified' property of a Breakpoint object signals whether the exception breakpoint or filter could be successfully created and whether the optional condition or hit count expressions are valid. In case of an error the 'message' property explains the problem. An optional 'id' property can be used to introduce a unique ID for the exception breakpoint or filter so that it can be updated subsequently by sending breakpoint events.\nFor backward compatibility both the 'breakpoints' array and the enclosing 'body' are optional. If these elements are missing a client will not be able to show problems for individual exception breakpoints or filters.","properties":{"body":{"type":"object","properties":{"breakpoints":{"type":"array","items":{"$ref":"#/definitions/Breakpoint"},"description":"Information about the exception breakpoints or filters.\nThe breakpoints returned are in the same order as the elements of the 'filters', 'filterOptions', 'exceptionOptions' arrays in the arguments. If both 'filters' and 'filterOptions' are given, the returned array must start with 'filters' information first, followed by 'filterOptions' information."}}}}}]},"DataBreakpointInfoRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Obtains information on a possible data breakpoint that could be set on an expression or variable.\nClients should only call this request if the capability 'supportsDataBreakpoints' is true.","properties":{"command":{"type":"string","enum":["dataBreakpointInfo"]},"arguments":{"$ref":"#/definitions/DataBreakpointInfoArguments"}},"required":["command","arguments"]}]},"DataBreakpointInfoArguments":{"type":"object","description":"Arguments for 'dataBreakpointInfo' request.","properties":{"variablesReference":{"type":"integer","description":"Reference to the Variable container if the data breakpoint is requested for a child of the container."},"name":{"type":"string","description":"The name of the Variable's child to obtain data breakpoint information for.\nIf variablesReference isn't provided, this can be an expression."}},"required":["name"]},"DataBreakpointInfoResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'dataBreakpointInfo' request.","properties":{"body":{"type":"object","properties":{"dataId":{"type":["string","null"],"description":"An identifier for the data on which a data breakpoint can be registered with the setDataBreakpoints request or null if no data breakpoint is available."},"description":{"type":"string","description":"UI string that describes on what data the breakpoint is set on or why a data breakpoint is not available."},"accessTypes":{"type":"array","items":{"$ref":"#/definitions/DataBreakpointAccessType"},"description":"Optional attribute listing the available access types for a potential data breakpoint. A UI frontend could surface this information."},"canPersist":{"type":"boolean","description":"Optional attribute indicating that a potential data breakpoint could be persisted across sessions."}},"required":["dataId","description"]}},"required":["body"]}]},"SetDataBreakpointsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Replaces all existing data breakpoints with new data breakpoints.\nTo clear all data breakpoints, specify an empty array.\nWhen a data breakpoint is hit, a 'stopped' event (with reason 'data breakpoint') is generated.\nClients should only call this request if the capability 'supportsDataBreakpoints' is true.","properties":{"command":{"type":"string","enum":["setDataBreakpoints"]},"arguments":{"$ref":"#/definitions/SetDataBreakpointsArguments"}},"required":["command","arguments"]}]},"SetDataBreakpointsArguments":{"type":"object","description":"Arguments for 'setDataBreakpoints' request.","properties":{"breakpoints":{"type":"array","items":{"$ref":"#/definitions/DataBreakpoint"},"description":"The contents of this array replaces all existing data breakpoints. An empty array clears all data breakpoints."}},"required":["breakpoints"]},"SetDataBreakpointsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'setDataBreakpoints' request.\nReturned is information about each breakpoint created by this request.","properties":{"body":{"type":"object","properties":{"breakpoints":{"type":"array","items":{"$ref":"#/definitions/Breakpoint"},"description":"Information about the data breakpoints. The array elements correspond to the elements of the input argument 'breakpoints' array."}},"required":["breakpoints"]}},"required":["body"]}]},"SetInstructionBreakpointsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Replaces all existing instruction breakpoints. Typically, instruction breakpoints would be set from a diassembly window. \nTo clear all instruction breakpoints, specify an empty array.\nWhen an instruction breakpoint is hit, a 'stopped' event (with reason 'instruction breakpoint') is generated.\nClients should only call this request if the capability 'supportsInstructionBreakpoints' is true.","properties":{"command":{"type":"string","enum":["setInstructionBreakpoints"]},"arguments":{"$ref":"#/definitions/SetInstructionBreakpointsArguments"}},"required":["command","arguments"]}]},"SetInstructionBreakpointsArguments":{"type":"object","description":"Arguments for 'setInstructionBreakpoints' request","properties":{"breakpoints":{"type":"array","items":{"$ref":"#/definitions/InstructionBreakpoint"},"description":"The instruction references of the breakpoints"}},"required":["breakpoints"]},"SetInstructionBreakpointsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'setInstructionBreakpoints' request","properties":{"body":{"type":"object","properties":{"breakpoints":{"type":"array","items":{"$ref":"#/definitions/Breakpoint"},"description":"Information about the breakpoints. The array elements correspond to the elements of the 'breakpoints' array."}},"required":["breakpoints"]}},"required":["body"]}]},"ContinueRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request resumes execution of all threads. If the debug adapter supports single thread execution (see capability 'supportsSingleThreadExecutionRequests') setting the 'singleThread' argument to true resumes only the specified thread. If not all threads were resumed, the 'allThreadsContinued' attribute of the response must be set to false.","properties":{"command":{"type":"string","enum":["continue"]},"arguments":{"$ref":"#/definitions/ContinueArguments"}},"required":["command","arguments"]}]},"ContinueArguments":{"type":"object","description":"Arguments for 'continue' request.","properties":{"threadId":{"type":"integer","description":"Specifies the active thread. If the debug adapter supports single thread execution (see 'supportsSingleThreadExecutionRequests') and the optional argument 'singleThread' is true, only the thread with this ID is resumed."},"singleThread":{"type":"boolean","description":"If this optional flag is true, execution is resumed only for the thread with given 'threadId'."}},"required":["threadId"]},"ContinueResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'continue' request.","properties":{"body":{"type":"object","properties":{"allThreadsContinued":{"type":"boolean","description":"The value true (or a missing property) signals to the client that all threads have been resumed. The value false must be returned if not all threads were resumed."}}}},"required":["body"]}]},"NextRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request executes one step (in the given granularity) for the specified thread and allows all other threads to run freely by resuming them.\nIf the debug adapter supports single thread execution (see capability 'supportsSingleThreadExecutionRequests') setting the 'singleThread' argument to true prevents other suspended threads from resuming.\nThe debug adapter first sends the response and then a 'stopped' event (with reason 'step') after the step has completed.","properties":{"command":{"type":"string","enum":["next"]},"arguments":{"$ref":"#/definitions/NextArguments"}},"required":["command","arguments"]}]},"NextArguments":{"type":"object","description":"Arguments for 'next' request.","properties":{"threadId":{"type":"integer","description":"Specifies the thread for which to resume execution for one step (of the given granularity)."},"singleThread":{"type":"boolean","description":"If this optional flag is true, all other suspended threads are not resumed."},"granularity":{"$ref":"#/definitions/SteppingGranularity","description":"Optional granularity to step. If no granularity is specified, a granularity of 'statement' is assumed."}},"required":["threadId"]},"NextResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'next' request. This is just an acknowledgement, so no body field is required."}]},"StepInRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request resumes the given thread to step into a function/method and allows all other threads to run freely by resuming them.\nIf the debug adapter supports single thread execution (see capability 'supportsSingleThreadExecutionRequests') setting the 'singleThread' argument to true prevents other suspended threads from resuming.\nIf the request cannot step into a target, 'stepIn' behaves like the 'next' request.\nThe debug adapter first sends the response and then a 'stopped' event (with reason 'step') after the step has completed.\nIf there are multiple function/method calls (or other targets) on the source line,\nthe optional argument 'targetId' can be used to control into which target the 'stepIn' should occur.\nThe list of possible targets for a given source line can be retrieved via the 'stepInTargets' request.","properties":{"command":{"type":"string","enum":["stepIn"]},"arguments":{"$ref":"#/definitions/StepInArguments"}},"required":["command","arguments"]}]},"StepInArguments":{"type":"object","description":"Arguments for 'stepIn' request.","properties":{"threadId":{"type":"integer","description":"Specifies the thread for which to resume execution for one step-into (of the given granularity)."},"singleThread":{"type":"boolean","description":"If this optional flag is true, all other suspended threads are not resumed."},"targetId":{"type":"integer","description":"Optional id of the target to step into."},"granularity":{"$ref":"#/definitions/SteppingGranularity","description":"Optional granularity to step. If no granularity is specified, a granularity of 'statement' is assumed."}},"required":["threadId"]},"StepInResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'stepIn' request. This is just an acknowledgement, so no body field is required."}]},"StepOutRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request resumes the given thread to step out (return) from a function/method and allows all other threads to run freely by resuming them.\nIf the debug adapter supports single thread execution (see capability 'supportsSingleThreadExecutionRequests') setting the 'singleThread' argument to true prevents other suspended threads from resuming.\nThe debug adapter first sends the response and then a 'stopped' event (with reason 'step') after the step has completed.","properties":{"command":{"type":"string","enum":["stepOut"]},"arguments":{"$ref":"#/definitions/StepOutArguments"}},"required":["command","arguments"]}]},"StepOutArguments":{"type":"object","description":"Arguments for 'stepOut' request.","properties":{"threadId":{"type":"integer","description":"Specifies the thread for which to resume execution for one step-out (of the given granularity)."},"singleThread":{"type":"boolean","description":"If this optional flag is true, all other suspended threads are not resumed."},"granularity":{"$ref":"#/definitions/SteppingGranularity","description":"Optional granularity to step. If no granularity is specified, a granularity of 'statement' is assumed."}},"required":["threadId"]},"StepOutResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'stepOut' request. This is just an acknowledgement, so no body field is required."}]},"StepBackRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request executes one backward step (in the given granularity) for the specified thread and allows all other threads to run backward freely by resuming them.\nIf the debug adapter supports single thread execution (see capability 'supportsSingleThreadExecutionRequests') setting the 'singleThread' argument to true prevents other suspended threads from resuming.\nThe debug adapter first sends the response and then a 'stopped' event (with reason 'step') after the step has completed.\nClients should only call this request if the capability 'supportsStepBack' is true.","properties":{"command":{"type":"string","enum":["stepBack"]},"arguments":{"$ref":"#/definitions/StepBackArguments"}},"required":["command","arguments"]}]},"StepBackArguments":{"type":"object","description":"Arguments for 'stepBack' request.","properties":{"threadId":{"type":"integer","description":"Specifies the thread for which to resume execution for one step backwards (of the given granularity)."},"singleThread":{"type":"boolean","description":"If this optional flag is true, all other suspended threads are not resumed."},"granularity":{"$ref":"#/definitions/SteppingGranularity","description":"Optional granularity to step. If no granularity is specified, a granularity of 'statement' is assumed."}},"required":["threadId"]},"StepBackResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'stepBack' request. This is just an acknowledgement, so no body field is required."}]},"ReverseContinueRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request resumes backward execution of all threads. If the debug adapter supports single thread execution (see capability 'supportsSingleThreadExecutionRequests') setting the 'singleThread' argument to true resumes only the specified thread. If not all threads were resumed, the 'allThreadsContinued' attribute of the response must be set to false.\nClients should only call this request if the capability 'supportsStepBack' is true.","properties":{"command":{"type":"string","enum":["reverseContinue"]},"arguments":{"$ref":"#/definitions/ReverseContinueArguments"}},"required":["command","arguments"]}]},"ReverseContinueArguments":{"type":"object","description":"Arguments for 'reverseContinue' request.","properties":{"threadId":{"type":"integer","description":"Specifies the active thread. If the debug adapter supports single thread execution (see 'supportsSingleThreadExecutionRequests') and the optional argument 'singleThread' is true, only the thread with this ID is resumed."},"singleThread":{"type":"boolean","description":"If this optional flag is true, backward execution is resumed only for the thread with given 'threadId'."}},"required":["threadId"]},"ReverseContinueResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'reverseContinue' request. This is just an acknowledgement, so no body field is required."}]},"RestartFrameRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request restarts execution of the specified stackframe.\nThe debug adapter first sends the response and then a 'stopped' event (with reason 'restart') after the restart has completed.\nClients should only call this request if the capability 'supportsRestartFrame' is true.","properties":{"command":{"type":"string","enum":["restartFrame"]},"arguments":{"$ref":"#/definitions/RestartFrameArguments"}},"required":["command","arguments"]}]},"RestartFrameArguments":{"type":"object","description":"Arguments for 'restartFrame' request.","properties":{"frameId":{"type":"integer","description":"Restart this stackframe."}},"required":["frameId"]},"RestartFrameResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'restartFrame' request. This is just an acknowledgement, so no body field is required."}]},"GotoRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request sets the location where the debuggee will continue to run.\nThis makes it possible to skip the execution of code or to executed code again.\nThe code between the current location and the goto target is not executed but skipped.\nThe debug adapter first sends the response and then a 'stopped' event with reason 'goto'.\nClients should only call this request if the capability 'supportsGotoTargetsRequest' is true (because only then goto targets exist that can be passed as arguments).","properties":{"command":{"type":"string","enum":["goto"]},"arguments":{"$ref":"#/definitions/GotoArguments"}},"required":["command","arguments"]}]},"GotoArguments":{"type":"object","description":"Arguments for 'goto' request.","properties":{"threadId":{"type":"integer","description":"Set the goto target for this thread."},"targetId":{"type":"integer","description":"The location where the debuggee will continue to run."}},"required":["threadId","targetId"]},"GotoResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'goto' request. This is just an acknowledgement, so no body field is required."}]},"PauseRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request suspends the debuggee.\nThe debug adapter first sends the response and then a 'stopped' event (with reason 'pause') after the thread has been paused successfully.","properties":{"command":{"type":"string","enum":["pause"]},"arguments":{"$ref":"#/definitions/PauseArguments"}},"required":["command","arguments"]}]},"PauseArguments":{"type":"object","description":"Arguments for 'pause' request.","properties":{"threadId":{"type":"integer","description":"Pause execution for this thread."}},"required":["threadId"]},"PauseResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'pause' request. This is just an acknowledgement, so no body field is required."}]},"StackTraceRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request returns a stacktrace from the current execution state of a given thread.\nA client can request all stack frames by omitting the startFrame and levels arguments. For performance conscious clients and if the debug adapter's 'supportsDelayedStackTraceLoading' capability is true, stack frames can be retrieved in a piecemeal way with the startFrame and levels arguments. The response of the stackTrace request may contain a totalFrames property that hints at the total number of frames in the stack. If a client needs this total number upfront, it can issue a request for a single (first) frame and depending on the value of totalFrames decide how to proceed. In any case a client should be prepared to receive less frames than requested, which is an indication that the end of the stack has been reached.","properties":{"command":{"type":"string","enum":["stackTrace"]},"arguments":{"$ref":"#/definitions/StackTraceArguments"}},"required":["command","arguments"]}]},"StackTraceArguments":{"type":"object","description":"Arguments for 'stackTrace' request.","properties":{"threadId":{"type":"integer","description":"Retrieve the stacktrace for this thread."},"startFrame":{"type":"integer","description":"The index of the first frame to return; if omitted frames start at 0."},"levels":{"type":"integer","description":"The maximum number of frames to return. If levels is not specified or 0, all frames are returned."},"format":{"$ref":"#/definitions/StackFrameFormat","description":"Specifies details on how to format the stack frames.\nThe attribute is only honored by a debug adapter if the capability 'supportsValueFormattingOptions' is true."}},"required":["threadId"]},"StackTraceResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'stackTrace' request.","properties":{"body":{"type":"object","properties":{"stackFrames":{"type":"array","items":{"$ref":"#/definitions/StackFrame"},"description":"The frames of the stackframe. If the array has length zero, there are no stackframes available.\nThis means that there is no location information available."},"totalFrames":{"type":"integer","description":"The total number of frames available in the stack. If omitted or if totalFrames is larger than the available frames, a client is expected to request frames until a request returns less frames than requested (which indicates the end of the stack). Returning monotonically increasing totalFrames values for subsequent requests can be used to enforce paging in the client."}},"required":["stackFrames"]}},"required":["body"]}]},"ScopesRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request returns the variable scopes for a given stackframe ID.","properties":{"command":{"type":"string","enum":["scopes"]},"arguments":{"$ref":"#/definitions/ScopesArguments"}},"required":["command","arguments"]}]},"ScopesArguments":{"type":"object","description":"Arguments for 'scopes' request.","properties":{"frameId":{"type":"integer","description":"Retrieve the scopes for this stackframe."}},"required":["frameId"]},"ScopesResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'scopes' request.","properties":{"body":{"type":"object","properties":{"scopes":{"type":"array","items":{"$ref":"#/definitions/Scope"},"description":"The scopes of the stackframe. If the array has length zero, there are no scopes available."}},"required":["scopes"]}},"required":["body"]}]},"VariablesRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Retrieves all child variables for the given variable reference.\nAn optional filter can be used to limit the fetched children to either named or indexed children.","properties":{"command":{"type":"string","enum":["variables"]},"arguments":{"$ref":"#/definitions/VariablesArguments"}},"required":["command","arguments"]}]},"VariablesArguments":{"type":"object","description":"Arguments for 'variables' request.","properties":{"variablesReference":{"type":"integer","description":"The Variable reference."},"filter":{"type":"string","enum":["indexed","named"],"description":"Optional filter to limit the child variables to either named or indexed. If omitted, both types are fetched."},"start":{"type":"integer","description":"The index of the first variable to return; if omitted children start at 0."},"count":{"type":"integer","description":"The number of variables to return. If count is missing or 0, all variables are returned."},"format":{"$ref":"#/definitions/ValueFormat","description":"Specifies details on how to format the Variable values.\nThe attribute is only honored by a debug adapter if the capability 'supportsValueFormattingOptions' is true."}},"required":["variablesReference"]},"VariablesResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'variables' request.","properties":{"body":{"type":"object","properties":{"variables":{"type":"array","items":{"$ref":"#/definitions/Variable"},"description":"All (or a range) of variables for the given variable reference."}},"required":["variables"]}},"required":["body"]}]},"SetVariableRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Set the variable with the given name in the variable container to a new value. Clients should only call this request if the capability 'supportsSetVariable' is true.\nIf a debug adapter implements both setVariable and setExpression, a client will only use setExpression if the variable has an evaluateName property.","properties":{"command":{"type":"string","enum":["setVariable"]},"arguments":{"$ref":"#/definitions/SetVariableArguments"}},"required":["command","arguments"]}]},"SetVariableArguments":{"type":"object","description":"Arguments for 'setVariable' request.","properties":{"variablesReference":{"type":"integer","description":"The reference of the variable container."},"name":{"type":"string","description":"The name of the variable in the container."},"value":{"type":"string","description":"The value of the variable."},"format":{"$ref":"#/definitions/ValueFormat","description":"Specifies details on how to format the response value."}},"required":["variablesReference","name","value"]},"SetVariableResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'setVariable' request.","properties":{"body":{"type":"object","properties":{"value":{"type":"string","description":"The new value of the variable."},"type":{"type":"string","description":"The type of the new value. Typically shown in the UI when hovering over the value."},"variablesReference":{"type":"integer","description":"If variablesReference is > 0, the new value is structured and its children can be retrieved by passing variablesReference to the VariablesRequest.\nThe value should be less than or equal to 2147483647 (2^31-1)."},"namedVariables":{"type":"integer","description":"The number of named child variables.\nThe client can use this optional information to present the variables in a paged UI and fetch them in chunks.\nThe value should be less than or equal to 2147483647 (2^31-1)."},"indexedVariables":{"type":"integer","description":"The number of indexed child variables.\nThe client can use this optional information to present the variables in a paged UI and fetch them in chunks.\nThe value should be less than or equal to 2147483647 (2^31-1)."}},"required":["value"]}},"required":["body"]}]},"SourceRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request retrieves the source code for a given source reference.","properties":{"command":{"type":"string","enum":["source"]},"arguments":{"$ref":"#/definitions/SourceArguments"}},"required":["command","arguments"]}]},"SourceArguments":{"type":"object","description":"Arguments for 'source' request.","properties":{"source":{"$ref":"#/definitions/Source","description":"Specifies the source content to load. Either source.path or source.sourceReference must be specified."},"sourceReference":{"type":"integer","description":"The reference to the source. This is the same as source.sourceReference.\nThis is provided for backward compatibility since old backends do not understand the 'source' attribute."}},"required":["sourceReference"]},"SourceResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'source' request.","properties":{"body":{"type":"object","properties":{"content":{"type":"string","description":"Content of the source reference."},"mimeType":{"type":"string","description":"Optional content type (mime type) of the source."}},"required":["content"]}},"required":["body"]}]},"ThreadsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request retrieves a list of all threads.","properties":{"command":{"type":"string","enum":["threads"]}},"required":["command"]}]},"ThreadsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'threads' request.","properties":{"body":{"type":"object","properties":{"threads":{"type":"array","items":{"$ref":"#/definitions/Thread"},"description":"All threads."}},"required":["threads"]}},"required":["body"]}]},"TerminateThreadsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request terminates the threads with the given ids.\nClients should only call this request if the capability 'supportsTerminateThreadsRequest' is true.","properties":{"command":{"type":"string","enum":["terminateThreads"]},"arguments":{"$ref":"#/definitions/TerminateThreadsArguments"}},"required":["command","arguments"]}]},"TerminateThreadsArguments":{"type":"object","description":"Arguments for 'terminateThreads' request.","properties":{"threadIds":{"type":"array","items":{"type":"integer"},"description":"Ids of threads to be terminated."}}},"TerminateThreadsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'terminateThreads' request. This is just an acknowledgement, so no body field is required."}]},"ModulesRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Modules can be retrieved from the debug adapter with this request which can either return all modules or a range of modules to support paging.\nClients should only call this request if the capability 'supportsModulesRequest' is true.","properties":{"command":{"type":"string","enum":["modules"]},"arguments":{"$ref":"#/definitions/ModulesArguments"}},"required":["command","arguments"]}]},"ModulesArguments":{"type":"object","description":"Arguments for 'modules' request.","properties":{"startModule":{"type":"integer","description":"The index of the first module to return; if omitted modules start at 0."},"moduleCount":{"type":"integer","description":"The number of modules to return. If moduleCount is not specified or 0, all modules are returned."}}},"ModulesResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'modules' request.","properties":{"body":{"type":"object","properties":{"modules":{"type":"array","items":{"$ref":"#/definitions/Module"},"description":"All modules or range of modules."},"totalModules":{"type":"integer","description":"The total number of modules available."}},"required":["modules"]}},"required":["body"]}]},"LoadedSourcesRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Retrieves the set of all sources currently loaded by the debugged process.\nClients should only call this request if the capability 'supportsLoadedSourcesRequest' is true.","properties":{"command":{"type":"string","enum":["loadedSources"]},"arguments":{"$ref":"#/definitions/LoadedSourcesArguments"}},"required":["command"]}]},"LoadedSourcesArguments":{"type":"object","description":"Arguments for 'loadedSources' request."},"LoadedSourcesResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'loadedSources' request.","properties":{"body":{"type":"object","properties":{"sources":{"type":"array","items":{"$ref":"#/definitions/Source"},"description":"Set of loaded sources."}},"required":["sources"]}},"required":["body"]}]},"EvaluateRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Evaluates the given expression in the context of the top most stack frame.\nThe expression has access to any variables and arguments that are in scope.","properties":{"command":{"type":"string","enum":["evaluate"]},"arguments":{"$ref":"#/definitions/EvaluateArguments"}},"required":["command","arguments"]}]},"EvaluateArguments":{"type":"object","description":"Arguments for 'evaluate' request.","properties":{"expression":{"type":"string","description":"The expression to evaluate."},"frameId":{"type":"integer","description":"Evaluate the expression in the scope of this stack frame. If not specified, the expression is evaluated in the global scope."},"context":{"type":"string","_enum":["watch","repl","hover","clipboard"],"enumDescriptions":["evaluate is run in a watch.","evaluate is run from REPL console.","evaluate is run from a data hover.","evaluate is run to generate the value that will be stored in the clipboard.\nThe attribute is only honored by a debug adapter if the capability 'supportsClipboardContext' is true."],"description":"The context in which the evaluate request is run."},"format":{"$ref":"#/definitions/ValueFormat","description":"Specifies details on how to format the Evaluate result.\nThe attribute is only honored by a debug adapter if the capability 'supportsValueFormattingOptions' is true."}},"required":["expression"]},"EvaluateResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'evaluate' request.","properties":{"body":{"type":"object","properties":{"result":{"type":"string","description":"The result of the evaluate request."},"type":{"type":"string","description":"The optional type of the evaluate result.\nThis attribute should only be returned by a debug adapter if the client has passed the value true for the 'supportsVariableType' capability of the 'initialize' request."},"presentationHint":{"$ref":"#/definitions/VariablePresentationHint","description":"Properties of a evaluate result that can be used to determine how to render the result in the UI."},"variablesReference":{"type":"integer","description":"If variablesReference is > 0, the evaluate result is structured and its children can be retrieved by passing variablesReference to the VariablesRequest.\nThe value should be less than or equal to 2147483647 (2^31-1)."},"namedVariables":{"type":"integer","description":"The number of named child variables.\nThe client can use this optional information to present the variables in a paged UI and fetch them in chunks.\nThe value should be less than or equal to 2147483647 (2^31-1)."},"indexedVariables":{"type":"integer","description":"The number of indexed child variables.\nThe client can use this optional information to present the variables in a paged UI and fetch them in chunks.\nThe value should be less than or equal to 2147483647 (2^31-1)."},"memoryReference":{"type":"string","description":"Optional memory reference to a location appropriate for this result.\nFor pointer type eval results, this is generally a reference to the memory address contained in the pointer.\nThis attribute should be returned by a debug adapter if the client has passed the value true for the 'supportsMemoryReferences' capability of the 'initialize' request."}},"required":["result","variablesReference"]}},"required":["body"]}]},"SetExpressionRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Evaluates the given 'value' expression and assigns it to the 'expression' which must be a modifiable l-value.\nThe expressions have access to any variables and arguments that are in scope of the specified frame.\nClients should only call this request if the capability 'supportsSetExpression' is true.\nIf a debug adapter implements both setExpression and setVariable, a client will only use setExpression if the variable has an evaluateName property.","properties":{"command":{"type":"string","enum":["setExpression"]},"arguments":{"$ref":"#/definitions/SetExpressionArguments"}},"required":["command","arguments"]}]},"SetExpressionArguments":{"type":"object","description":"Arguments for 'setExpression' request.","properties":{"expression":{"type":"string","description":"The l-value expression to assign to."},"value":{"type":"string","description":"The value expression to assign to the l-value expression."},"frameId":{"type":"integer","description":"Evaluate the expressions in the scope of this stack frame. If not specified, the expressions are evaluated in the global scope."},"format":{"$ref":"#/definitions/ValueFormat","description":"Specifies how the resulting value should be formatted."}},"required":["expression","value"]},"SetExpressionResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'setExpression' request.","properties":{"body":{"type":"object","properties":{"value":{"type":"string","description":"The new value of the expression."},"type":{"type":"string","description":"The optional type of the value.\nThis attribute should only be returned by a debug adapter if the client has passed the value true for the 'supportsVariableType' capability of the 'initialize' request."},"presentationHint":{"$ref":"#/definitions/VariablePresentationHint","description":"Properties of a value that can be used to determine how to render the result in the UI."},"variablesReference":{"type":"integer","description":"If variablesReference is > 0, the value is structured and its children can be retrieved by passing variablesReference to the VariablesRequest.\nThe value should be less than or equal to 2147483647 (2^31-1)."},"namedVariables":{"type":"integer","description":"The number of named child variables.\nThe client can use this optional information to present the variables in a paged UI and fetch them in chunks.\nThe value should be less than or equal to 2147483647 (2^31-1)."},"indexedVariables":{"type":"integer","description":"The number of indexed child variables.\nThe client can use this optional information to present the variables in a paged UI and fetch them in chunks.\nThe value should be less than or equal to 2147483647 (2^31-1)."}},"required":["value"]}},"required":["body"]}]},"StepInTargetsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"This request retrieves the possible stepIn targets for the specified stack frame.\nThese targets can be used in the 'stepIn' request.\nThe StepInTargets may only be called if the 'supportsStepInTargetsRequest' capability exists and is true.\nClients should only call this request if the capability 'supportsStepInTargetsRequest' is true.","properties":{"command":{"type":"string","enum":["stepInTargets"]},"arguments":{"$ref":"#/definitions/StepInTargetsArguments"}},"required":["command","arguments"]}]},"StepInTargetsArguments":{"type":"object","description":"Arguments for 'stepInTargets' request.","properties":{"frameId":{"type":"integer","description":"The stack frame for which to retrieve the possible stepIn targets."}},"required":["frameId"]},"StepInTargetsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'stepInTargets' request.","properties":{"body":{"type":"object","properties":{"targets":{"type":"array","items":{"$ref":"#/definitions/StepInTarget"},"description":"The possible stepIn targets of the specified source location."}},"required":["targets"]}},"required":["body"]}]},"GotoTargetsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"This request retrieves the possible goto targets for the specified source location.\nThese targets can be used in the 'goto' request.\nClients should only call this request if the capability 'supportsGotoTargetsRequest' is true.","properties":{"command":{"type":"string","enum":["gotoTargets"]},"arguments":{"$ref":"#/definitions/GotoTargetsArguments"}},"required":["command","arguments"]}]},"GotoTargetsArguments":{"type":"object","description":"Arguments for 'gotoTargets' request.","properties":{"source":{"$ref":"#/definitions/Source","description":"The source location for which the goto targets are determined."},"line":{"type":"integer","description":"The line location for which the goto targets are determined."},"column":{"type":"integer","description":"An optional column location for which the goto targets are determined."}},"required":["source","line"]},"GotoTargetsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'gotoTargets' request.","properties":{"body":{"type":"object","properties":{"targets":{"type":"array","items":{"$ref":"#/definitions/GotoTarget"},"description":"The possible goto targets of the specified location."}},"required":["targets"]}},"required":["body"]}]},"CompletionsRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Returns a list of possible completions for a given caret position and text.\nClients should only call this request if the capability 'supportsCompletionsRequest' is true.","properties":{"command":{"type":"string","enum":["completions"]},"arguments":{"$ref":"#/definitions/CompletionsArguments"}},"required":["command","arguments"]}]},"CompletionsArguments":{"type":"object","description":"Arguments for 'completions' request.","properties":{"frameId":{"type":"integer","description":"Returns completions in the scope of this stack frame. If not specified, the completions are returned for the global scope."},"text":{"type":"string","description":"One or more source lines. Typically this is the text a user has typed into the debug console before he asked for completion."},"column":{"type":"integer","description":"The character position for which to determine the completion proposals."},"line":{"type":"integer","description":"An optional line for which to determine the completion proposals. If missing the first line of the text is assumed."}},"required":["text","column"]},"CompletionsResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'completions' request.","properties":{"body":{"type":"object","properties":{"targets":{"type":"array","items":{"$ref":"#/definitions/CompletionItem"},"description":"The possible completions for ."}},"required":["targets"]}},"required":["body"]}]},"ExceptionInfoRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Retrieves the details of the exception that caused this event to be raised.\nClients should only call this request if the capability 'supportsExceptionInfoRequest' is true.","properties":{"command":{"type":"string","enum":["exceptionInfo"]},"arguments":{"$ref":"#/definitions/ExceptionInfoArguments"}},"required":["command","arguments"]}]},"ExceptionInfoArguments":{"type":"object","description":"Arguments for 'exceptionInfo' request.","properties":{"threadId":{"type":"integer","description":"Thread for which exception information should be retrieved."}},"required":["threadId"]},"ExceptionInfoResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'exceptionInfo' request.","properties":{"body":{"type":"object","properties":{"exceptionId":{"type":"string","description":"ID of the exception that was thrown."},"description":{"type":"string","description":"Descriptive text for the exception provided by the debug adapter."},"breakMode":{"$ref":"#/definitions/ExceptionBreakMode","description":"Mode that caused the exception notification to be raised."},"details":{"$ref":"#/definitions/ExceptionDetails","description":"Detailed information about the exception."}},"required":["exceptionId","breakMode"]}},"required":["body"]}]},"ReadMemoryRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Reads bytes from memory at the provided location.\nClients should only call this request if the capability 'supportsReadMemoryRequest' is true.","properties":{"command":{"type":"string","enum":["readMemory"]},"arguments":{"$ref":"#/definitions/ReadMemoryArguments"}},"required":["command","arguments"]}]},"ReadMemoryArguments":{"type":"object","description":"Arguments for 'readMemory' request.","properties":{"memoryReference":{"type":"string","description":"Memory reference to the base location from which data should be read."},"offset":{"type":"integer","description":"Optional offset (in bytes) to be applied to the reference location before reading data. Can be negative."},"count":{"type":"integer","description":"Number of bytes to read at the specified location and offset."}},"required":["memoryReference","count"]},"ReadMemoryResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'readMemory' request.","properties":{"body":{"type":"object","properties":{"address":{"type":"string","description":"The address of the first byte of data returned.\nTreated as a hex value if prefixed with '0x', or as a decimal value otherwise."},"unreadableBytes":{"type":"integer","description":"The number of unreadable bytes encountered after the last successfully read byte.\nThis can be used to determine the number of bytes that must be skipped before a subsequent 'readMemory' request will succeed."},"data":{"type":"string","description":"The bytes read from memory, encoded using base64."}},"required":["address"]}}}]},"WriteMemoryRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Writes bytes to memory at the provided location.\nClients should only call this request if the capability 'supportsWriteMemoryRequest' is true.","properties":{"command":{"type":"string","enum":["writeMemory"]},"arguments":{"$ref":"#/definitions/WriteMemoryArguments"}},"required":["command","arguments"]}]},"WriteMemoryArguments":{"type":"object","description":"Arguments for 'writeMemory' request.","properties":{"memoryReference":{"type":"string","description":"Memory reference to the base location to which data should be written."},"offset":{"type":"integer","description":"Optional offset (in bytes) to be applied to the reference location before writing data. Can be negative."},"allowPartial":{"type":"boolean","description":"Optional property to control partial writes. If true, the debug adapter should attempt to write memory even if the entire memory region is not writable. In such a case the debug adapter should stop after hitting the first byte of memory that cannot be written and return the number of bytes written in the response via the 'offset' and 'bytesWritten' properties.\nIf false or missing, a debug adapter should attempt to verify the region is writable before writing, and fail the response if it is not."},"data":{"type":"string","description":"Bytes to write, encoded using base64."}},"required":["memoryReference","data"]},"WriteMemoryResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'writeMemory' request.","properties":{"body":{"type":"object","properties":{"offset":{"type":"integer","description":"Optional property that should be returned when 'allowPartial' is true to indicate the offset of the first byte of data successfully written. Can be negative."},"bytesWritten":{"type":"integer","description":"Optional property that should be returned when 'allowPartial' is true to indicate the number of bytes starting from address that were successfully written."}}}}}]},"DisassembleRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"Disassembles code stored at the provided location.\nClients should only call this request if the capability 'supportsDisassembleRequest' is true.","properties":{"command":{"type":"string","enum":["disassemble"]},"arguments":{"$ref":"#/definitions/DisassembleArguments"}},"required":["command","arguments"]}]},"DisassembleArguments":{"type":"object","description":"Arguments for 'disassemble' request.","properties":{"memoryReference":{"type":"string","description":"Memory reference to the base location containing the instructions to disassemble."},"offset":{"type":"integer","description":"Optional offset (in bytes) to be applied to the reference location before disassembling. Can be negative."},"instructionOffset":{"type":"integer","description":"Optional offset (in instructions) to be applied after the byte offset (if any) before disassembling. Can be negative."},"instructionCount":{"type":"integer","description":"Number of instructions to disassemble starting at the specified location and offset.\nAn adapter must return exactly this number of instructions - any unavailable instructions should be replaced with an implementation-defined 'invalid instruction' value."},"resolveSymbols":{"type":"boolean","description":"If true, the adapter should attempt to resolve memory addresses and other values to symbolic names."}},"required":["memoryReference","instructionCount"]},"DisassembleResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'disassemble' request.","properties":{"body":{"type":"object","properties":{"instructions":{"type":"array","items":{"$ref":"#/definitions/DisassembledInstruction"},"description":"The list of disassembled instructions."}},"required":["instructions"]}}}]},"Capabilities":{"type":"object","title":"Types","description":"Information about the capabilities of a debug adapter.","properties":{"supportsConfigurationDoneRequest":{"type":"boolean","description":"The debug adapter supports the 'configurationDone' request."},"supportsFunctionBreakpoints":{"type":"boolean","description":"The debug adapter supports function breakpoints."},"supportsConditionalBreakpoints":{"type":"boolean","description":"The debug adapter supports conditional breakpoints."},"supportsHitConditionalBreakpoints":{"type":"boolean","description":"The debug adapter supports breakpoints that break execution after a specified number of hits."},"supportsEvaluateForHovers":{"type":"boolean","description":"The debug adapter supports a (side effect free) evaluate request for data hovers."},"exceptionBreakpointFilters":{"type":"array","items":{"$ref":"#/definitions/ExceptionBreakpointsFilter"},"description":"Available exception filter options for the 'setExceptionBreakpoints' request."},"supportsStepBack":{"type":"boolean","description":"The debug adapter supports stepping back via the 'stepBack' and 'reverseContinue' requests."},"supportsSetVariable":{"type":"boolean","description":"The debug adapter supports setting a variable to a value."},"supportsRestartFrame":{"type":"boolean","description":"The debug adapter supports restarting a frame."},"supportsGotoTargetsRequest":{"type":"boolean","description":"The debug adapter supports the 'gotoTargets' request."},"supportsStepInTargetsRequest":{"type":"boolean","description":"The debug adapter supports the 'stepInTargets' request."},"supportsCompletionsRequest":{"type":"boolean","description":"The debug adapter supports the 'completions' request."},"completionTriggerCharacters":{"type":"array","items":{"type":"string"},"description":"The set of characters that should trigger completion in a REPL. If not specified, the UI should assume the '.' character."},"supportsModulesRequest":{"type":"boolean","description":"The debug adapter supports the 'modules' request."},"additionalModuleColumns":{"type":"array","items":{"$ref":"#/definitions/ColumnDescriptor"},"description":"The set of additional module information exposed by the debug adapter."},"supportedChecksumAlgorithms":{"type":"array","items":{"$ref":"#/definitions/ChecksumAlgorithm"},"description":"Checksum algorithms supported by the debug adapter."},"supportsRestartRequest":{"type":"boolean","description":"The debug adapter supports the 'restart' request. In this case a client should not implement 'restart' by terminating and relaunching the adapter but by calling the RestartRequest."},"supportsExceptionOptions":{"type":"boolean","description":"The debug adapter supports 'exceptionOptions' on the setExceptionBreakpoints request."},"supportsValueFormattingOptions":{"type":"boolean","description":"The debug adapter supports a 'format' attribute on the stackTraceRequest, variablesRequest, and evaluateRequest."},"supportsExceptionInfoRequest":{"type":"boolean","description":"The debug adapter supports the 'exceptionInfo' request."},"supportTerminateDebuggee":{"type":"boolean","description":"The debug adapter supports the 'terminateDebuggee' attribute on the 'disconnect' request."},"supportSuspendDebuggee":{"type":"boolean","description":"The debug adapter supports the 'suspendDebuggee' attribute on the 'disconnect' request."},"supportsDelayedStackTraceLoading":{"type":"boolean","description":"The debug adapter supports the delayed loading of parts of the stack, which requires that both the 'startFrame' and 'levels' arguments and an optional 'totalFrames' result of the 'StackTrace' request are supported."},"supportsLoadedSourcesRequest":{"type":"boolean","description":"The debug adapter supports the 'loadedSources' request."},"supportsLogPoints":{"type":"boolean","description":"The debug adapter supports logpoints by interpreting the 'logMessage' attribute of the SourceBreakpoint."},"supportsTerminateThreadsRequest":{"type":"boolean","description":"The debug adapter supports the 'terminateThreads' request."},"supportsSetExpression":{"type":"boolean","description":"The debug adapter supports the 'setExpression' request."},"supportsTerminateRequest":{"type":"boolean","description":"The debug adapter supports the 'terminate' request."},"supportsDataBreakpoints":{"type":"boolean","description":"The debug adapter supports data breakpoints."},"supportsReadMemoryRequest":{"type":"boolean","description":"The debug adapter supports the 'readMemory' request."},"supportsWriteMemoryRequest":{"type":"boolean","description":"The debug adapter supports the 'writeMemory' request."},"supportsDisassembleRequest":{"type":"boolean","description":"The debug adapter supports the 'disassemble' request."},"supportsCancelRequest":{"type":"boolean","description":"The debug adapter supports the 'cancel' request."},"supportsBreakpointLocationsRequest":{"type":"boolean","description":"The debug adapter supports the 'breakpointLocations' request."},"supportsClipboardContext":{"type":"boolean","description":"The debug adapter supports the 'clipboard' context value in the 'evaluate' request."},"supportsSteppingGranularity":{"type":"boolean","description":"The debug adapter supports stepping granularities (argument 'granularity') for the stepping requests."},"supportsInstructionBreakpoints":{"type":"boolean","description":"The debug adapter supports adding breakpoints based on instruction references."},"supportsExceptionFilterOptions":{"type":"boolean","description":"The debug adapter supports 'filterOptions' as an argument on the 'setExceptionBreakpoints' request."},"supportsSingleThreadExecutionRequests":{"type":"boolean","description":"The debug adapter supports the 'singleThread' property on the execution requests ('continue', 'next', 'stepIn', 'stepOut', 'reverseContinue', 'stepBack')."}}},"ExceptionBreakpointsFilter":{"type":"object","description":"An ExceptionBreakpointsFilter is shown in the UI as an filter option for configuring how exceptions are dealt with.","properties":{"filter":{"type":"string","description":"The internal ID of the filter option. This value is passed to the 'setExceptionBreakpoints' request."},"label":{"type":"string","description":"The name of the filter option. This will be shown in the UI."},"description":{"type":"string","description":"An optional help text providing additional information about the exception filter. This string is typically shown as a hover and must be translated."},"default":{"type":"boolean","description":"Initial value of the filter option. If not specified a value 'false' is assumed."},"supportsCondition":{"type":"boolean","description":"Controls whether a condition can be specified for this filter option. If false or missing, a condition can not be set."},"conditionDescription":{"type":"string","description":"An optional help text providing information about the condition. This string is shown as the placeholder text for a text box and must be translated."}},"required":["filter","label"]},"Message":{"type":"object","description":"A structured message object. Used to return errors from requests.","properties":{"id":{"type":"integer","description":"Unique identifier for the message."},"format":{"type":"string","description":"A format string for the message. Embedded variables have the form '{name}'.\nIf variable name starts with an underscore character, the variable does not contain user data (PII) and can be safely used for telemetry purposes."},"variables":{"type":"object","description":"An object used as a dictionary for looking up the variables in the format string.","additionalProperties":{"type":"string","description":"Values must be strings."}},"sendTelemetry":{"type":"boolean","description":"If true send to telemetry."},"showUser":{"type":"boolean","description":"If true show user."},"url":{"type":"string","description":"An optional url where additional information about this message can be found."},"urlLabel":{"type":"string","description":"An optional label that is presented to the user as the UI for opening the url."}},"required":["id","format"]},"Module":{"type":"object","description":"A Module object represents a row in the modules view.\nTwo attributes are mandatory: an id identifies a module in the modules view and is used in a ModuleEvent for identifying a module for adding, updating or deleting.\nThe name is used to minimally render the module in the UI.\n\nAdditional attributes can be added to the module. They will show up in the module View if they have a corresponding ColumnDescriptor.\n\nTo avoid an unnecessary proliferation of additional attributes with similar semantics but different names\nwe recommend to re-use attributes from the 'recommended' list below first, and only introduce new attributes if nothing appropriate could be found.","properties":{"id":{"type":["integer","string"],"description":"Unique identifier for the module."},"name":{"type":"string","description":"A name of the module."},"path":{"type":"string","description":"optional but recommended attributes.\nalways try to use these first before introducing additional attributes.\n\nLogical full path to the module. The exact definition is implementation defined, but usually this would be a full path to the on-disk file for the module."},"isOptimized":{"type":"boolean","description":"True if the module is optimized."},"isUserCode":{"type":"boolean","description":"True if the module is considered 'user code' by a debugger that supports 'Just My Code'."},"version":{"type":"string","description":"Version of Module."},"symbolStatus":{"type":"string","description":"User understandable description of if symbols were found for the module (ex: 'Symbols Loaded', 'Symbols not found', etc."},"symbolFilePath":{"type":"string","description":"Logical full path to the symbol file. The exact definition is implementation defined."},"dateTimeStamp":{"type":"string","description":"Module created or modified."},"addressRange":{"type":"string","description":"Address range covered by this module."}},"required":["id","name"]},"ColumnDescriptor":{"type":"object","description":"A ColumnDescriptor specifies what module attribute to show in a column of the ModulesView, how to format it,\nand what the column's label should be.\nIt is only used if the underlying UI actually supports this level of customization.","properties":{"attributeName":{"type":"string","description":"Name of the attribute rendered in this column."},"label":{"type":"string","description":"Header UI label of column."},"format":{"type":"string","description":"Format to use for the rendered values in this column. TBD how the format strings looks like."},"type":{"type":"string","enum":["string","number","boolean","unixTimestampUTC"],"description":"Datatype of values in this column.  Defaults to 'string' if not specified."},"width":{"type":"integer","description":"Width of this column in characters (hint only)."}},"required":["attributeName","label"]},"ModulesViewDescriptor":{"type":"object","description":"The ModulesViewDescriptor is the container for all declarative configuration options of a ModuleView.\nFor now it only specifies the columns to be shown in the modules view.","properties":{"columns":{"type":"array","items":{"$ref":"#/definitions/ColumnDescriptor"}}},"required":["columns"]},"Thread":{"type":"object","description":"A Thread","properties":{"id":{"type":"integer","description":"Unique identifier for the thread."},"name":{"type":"string","description":"A name of the thread."}},"required":["id","name"]},"Source":{"type":"object","description":"A Source is a descriptor for source code.\nIt is returned from the debug adapter as part of a StackFrame and it is used by clients when specifying breakpoints.","properties":{"name":{"type":"string","description":"The short name of the source. Every source returned from the debug adapter has a name.\nWhen sending a source to the debug adapter this name is optional."},"path":{"type":"string","description":"The path of the source to be shown in the UI.\nIt is only used to locate and load the content of the source if no sourceReference is specified (or its value is 0)."},"sourceReference":{"type":"integer","description":"If sourceReference > 0 the contents of the source must be retrieved through the SourceRequest (even if a path is specified).\nA sourceReference is only valid for a session, so it must not be used to persist a source.\nThe value should be less than or equal to 2147483647 (2^31-1)."},"presentationHint":{"type":"string","description":"An optional hint for how to present the source in the UI.\nA value of 'deemphasize' can be used to indicate that the source is not available or that it is skipped on stepping.","enum":["normal","emphasize","deemphasize"]},"origin":{"type":"string","description":"The (optional) origin of this source: possible values 'internal module', 'inlined content from source map', etc."},"sources":{"type":"array","items":{"$ref":"#/definitions/Source"},"description":"An optional list of sources that are related to this source. These may be the source that generated this source."},"adapterData":{"type":["array","boolean","integer","null","number","object","string"],"description":"Optional data that a debug adapter might want to loop through the client.\nThe client should leave the data intact and persist it across sessions. The client should not interpret the data."},"checksums":{"type":"array","items":{"$ref":"#/definitions/Checksum"},"description":"The checksums associated with this file."}}},"StackFrame":{"type":"object","description":"A Stackframe contains the source location.","properties":{"id":{"type":"integer","description":"An identifier for the stack frame. It must be unique across all threads.\nThis id can be used to retrieve the scopes of the frame with the 'scopesRequest' or to restart the execution of a stackframe."},"name":{"type":"string","description":"The name of the stack frame, typically a method name."},"source":{"$ref":"#/definitions/Source","description":"The optional source of the frame."},"line":{"type":"integer","description":"The line within the file of the frame. If source is null or doesn't exist, line is 0 and must be ignored."},"column":{"type":"integer","description":"The column within the line. If source is null or doesn't exist, column is 0 and must be ignored."},"endLine":{"type":"integer","description":"An optional end line of the range covered by the stack frame."},"endColumn":{"type":"integer","description":"An optional end column of the range covered by the stack frame."},"canRestart":{"type":"boolean","description":"Indicates whether this frame can be restarted with the 'restart' request. Clients should only use this if the debug adapter supports the 'restart' request (capability 'supportsRestartRequest' is true)."},"instructionPointerReference":{"type":"string","description":"Optional memory reference for the current instruction pointer in this frame."},"moduleId":{"type":["integer","string"],"description":"The module associated with this frame, if any."},"presentationHint":{"type":"string","enum":["normal","label","subtle"],"description":"An optional hint for how to present this frame in the UI.\nA value of 'label' can be used to indicate that the frame is an artificial frame that is used as a visual label or separator. A value of 'subtle' can be used to change the appearance of a frame in a 'subtle' way."}},"required":["id","name","line","column"]},"Scope":{"type":"object","description":"A Scope is a named container for variables. Optionally a scope can map to a source or a range within a source.","properties":{"name":{"type":"string","description":"Name of the scope such as 'Arguments', 'Locals', or 'Registers'. This string is shown in the UI as is and can be translated."},"presentationHint":{"type":"string","description":"An optional hint for how to present this scope in the UI. If this attribute is missing, the scope is shown with a generic UI.","_enum":["arguments","locals","registers"],"enumDescriptions":["Scope contains method arguments.","Scope contains local variables.","Scope contains registers. Only a single 'registers' scope should be returned from a 'scopes' request."]},"variablesReference":{"type":"integer","description":"The variables of this scope can be retrieved by passing the value of variablesReference to the VariablesRequest."},"namedVariables":{"type":"integer","description":"The number of named variables in this scope.\nThe client can use this optional information to present the variables in a paged UI and fetch them in chunks."},"indexedVariables":{"type":"integer","description":"The number of indexed variables in this scope.\nThe client can use this optional information to present the variables in a paged UI and fetch them in chunks."},"expensive":{"type":"boolean","description":"If true, the number of variables in this scope is large or expensive to retrieve."},"source":{"$ref":"#/definitions/Source","description":"Optional source for this scope."},"line":{"type":"integer","description":"Optional start line of the range covered by this scope."},"column":{"type":"integer","description":"Optional start column of the range covered by this scope."},"endLine":{"type":"integer","description":"Optional end line of the range covered by this scope."},"endColumn":{"type":"integer","description":"Optional end column of the range covered by this scope."}},"required":["name","variablesReference","expensive"]},"Variable":{"type":"object","description":"A Variable is a name/value pair.\nOptionally a variable can have a 'type' that is shown if space permits or when hovering over the variable's name.\nAn optional 'kind' is used to render additional properties of the variable, e.g. different icons can be used to indicate that a variable is public or private.\nIf the value is structured (has children), a handle is provided to retrieve the children with the VariablesRequest.\nIf the number of named or indexed children is large, the numbers should be returned via the optional 'namedVariables' and 'indexedVariables' attributes.\nThe client can use this optional information to present the children in a paged UI and fetch them in chunks.","properties":{"name":{"type":"string","description":"The variable's name."},"value":{"type":"string","description":"The variable's value. This can be a multi-line text, e.g. for a function the body of a function."},"type":{"type":"string","description":"The type of the variable's value. Typically shown in the UI when hovering over the value.\nThis attribute should only be returned by a debug adapter if the client has passed the value true for the 'supportsVariableType' capability of the 'initialize' request."},"presentationHint":{"$ref":"#/definitions/VariablePresentationHint","description":"Properties of a variable that can be used to determine how to render the variable in the UI."},"evaluateName":{"type":"string","description":"Optional evaluatable name of this variable which can be passed to the 'EvaluateRequest' to fetch the variable's value."},"variablesReference":{"type":"integer","description":"If variablesReference is > 0, the variable is structured and its children can be retrieved by passing variablesReference to the VariablesRequest."},"namedVariables":{"type":"integer","description":"The number of named child variables.\nThe client can use this optional information to present the children in a paged UI and fetch them in chunks."},"indexedVariables":{"type":"integer","description":"The number of indexed child variables.\nThe client can use this optional information to present the children in a paged UI and fetch them in chunks."},"memoryReference":{"type":"string","description":"Optional memory reference for the variable if the variable represents executable code, such as a function pointer.\nThis attribute is only required if the client has passed the value true for the 'supportsMemoryReferences' capability of the 'initialize' request."}},"required":["name","value","variablesReference"]},"VariablePresentationHint":{"type":"object","description":"Optional properties of a variable that can be used to determine how to render the variable in the UI.","properties":{"kind":{"description":"The kind of variable. Before introducing additional values, try to use the listed values.","type":"string","_enum":["property","method","class","data","event","baseClass","innerClass","interface","mostDerivedClass","virtual","dataBreakpoint"],"enumDescriptions":["Indicates that the object is a property.","Indicates that the object is a method.","Indicates that the object is a class.","Indicates that the object is data.","Indicates that the object is an event.","Indicates that the object is a base class.","Indicates that the object is an inner class.","Indicates that the object is an interface.","Indicates that the object is the most derived class.","Indicates that the object is virtual, that means it is a synthetic object introducedby the\nadapter for rendering purposes, e.g. an index range for large arrays.","Deprecated: Indicates that a data breakpoint is registered for the object. The 'hasDataBreakpoint' attribute should generally be used instead."]},"attributes":{"description":"Set of attributes represented as an array of strings. Before introducing additional values, try to use the listed values.","type":"array","items":{"type":"string","_enum":["static","constant","readOnly","rawString","hasObjectId","canHaveObjectId","hasSideEffects","hasDataBreakpoint"],"enumDescriptions":["Indicates that the object is static.","Indicates that the object is a constant.","Indicates that the object is read only.","Indicates that the object is a raw string.","Indicates that the object can have an Object ID created for it.","Indicates that the object has an Object ID associated with it.","Indicates that the evaluation had side effects.","Indicates that the object has its value tracked by a data breakpoint."]}},"visibility":{"description":"Visibility of variable. Before introducing additional values, try to use the listed values.","type":"string","_enum":["public","private","protected","internal","final"]}}},"BreakpointLocation":{"type":"object","description":"Properties of a breakpoint location returned from the 'breakpointLocations' request.","properties":{"line":{"type":"integer","description":"Start line of breakpoint location."},"column":{"type":"integer","description":"Optional start column of breakpoint location."},"endLine":{"type":"integer","description":"Optional end line of breakpoint location if the location covers a range."},"endColumn":{"type":"integer","description":"Optional end column of breakpoint location if the location covers a range."}},"required":["line"]},"SourceBreakpoint":{"type":"object","description":"Properties of a breakpoint or logpoint passed to the setBreakpoints request.","properties":{"line":{"type":"integer","description":"The source line of the breakpoint or logpoint."},"column":{"type":"integer","description":"An optional source column of the breakpoint."},"condition":{"type":"string","description":"An optional expression for conditional breakpoints.\nIt is only honored by a debug adapter if the capability 'supportsConditionalBreakpoints' is true."},"hitCondition":{"type":"string","description":"An optional expression that controls how many hits of the breakpoint are ignored.\nThe backend is expected to interpret the expression as needed.\nThe attribute is only honored by a debug adapter if the capability 'supportsHitConditionalBreakpoints' is true."},"logMessage":{"type":"string","description":"If this attribute exists and is non-empty, the backend must not 'break' (stop)\nbut log the message instead. Expressions within {} are interpolated.\nThe attribute is only honored by a debug adapter if the capability 'supportsLogPoints' is true."}},"required":["line"]},"FunctionBreakpoint":{"type":"object","description":"Properties of a breakpoint passed to the setFunctionBreakpoints request.","properties":{"name":{"type":"string","description":"The name of the function."},"condition":{"type":"string","description":"An optional expression for conditional breakpoints.\nIt is only honored by a debug adapter if the capability 'supportsConditionalBreakpoints' is true."},"hitCondition":{"type":"string","description":"An optional expression that controls how many hits of the breakpoint are ignored.\nThe backend is expected to interpret the expression as needed.\nThe attribute is only honored by a debug adapter if the capability 'supportsHitConditionalBreakpoints' is true."}},"required":["name"]},"DataBreakpointAccessType":{"type":"string","description":"This enumeration defines all possible access types for data breakpoints.","enum":["read","write","readWrite"]},"DataBreakpoint":{"type":"object","description":"Properties of a data breakpoint passed to the setDataBreakpoints request.","properties":{"dataId":{"type":"string","description":"An id representing the data. This id is returned from the dataBreakpointInfo request."},"accessType":{"$ref":"#/definitions/DataBreakpointAccessType","description":"The access type of the data."},"condition":{"type":"string","description":"An optional expression for conditional breakpoints."},"hitCondition":{"type":"string","description":"An optional expression that controls how many hits of the breakpoint are ignored.\nThe backend is expected to interpret the expression as needed."}},"required":["dataId"]},"InstructionBreakpoint":{"type":"object","description":"Properties of a breakpoint passed to the setInstructionBreakpoints request","properties":{"instructionReference":{"type":"string","description":"The instruction reference of the breakpoint.\nThis should be a memory or instruction pointer reference from an EvaluateResponse, Variable, StackFrame, GotoTarget, or Breakpoint."},"offset":{"type":"integer","description":"An optional offset from the instruction reference.\nThis can be negative."},"condition":{"type":"string","description":"An optional expression for conditional breakpoints.\nIt is only honored by a debug adapter if the capability 'supportsConditionalBreakpoints' is true."},"hitCondition":{"type":"string","description":"An optional expression that controls how many hits of the breakpoint are ignored.\nThe backend is expected to interpret the expression as needed.\nThe attribute is only honored by a debug adapter if the capability 'supportsHitConditionalBreakpoints' is true."}},"required":["instructionReference"]},"Breakpoint":{"type":"object","description":"Information about a Breakpoint created in setBreakpoints, setFunctionBreakpoints, setInstructionBreakpoints, or setDataBreakpoints.","properties":{"id":{"type":"integer","description":"An optional identifier for the breakpoint. It is needed if breakpoint events are used to update or remove breakpoints."},"verified":{"type":"boolean","description":"If true breakpoint could be set (but not necessarily at the desired location)."},"message":{"type":"string","description":"An optional message about the state of the breakpoint.\nThis is shown to the user and can be used to explain why a breakpoint could not be verified."},"source":{"$ref":"#/definitions/Source","description":"The source where the breakpoint is located."},"line":{"type":"integer","description":"The start line of the actual range covered by the breakpoint."},"column":{"type":"integer","description":"An optional start column of the actual range covered by the breakpoint."},"endLine":{"type":"integer","description":"An optional end line of the actual range covered by the breakpoint."},"endColumn":{"type":"integer","description":"An optional end column of the actual range covered by the breakpoint.\nIf no end line is given, then the end column is assumed to be in the start line."},"instructionReference":{"type":"string","description":"An optional memory reference to where the breakpoint is set."},"offset":{"type":"integer","description":"An optional offset from the instruction reference.\nThis can be negative."}},"required":["verified"]},"SteppingGranularity":{"type":"string","description":"The granularity of one 'step' in the stepping requests 'next', 'stepIn', 'stepOut', and 'stepBack'.","enum":["statement","line","instruction"],"enumDescriptions":["The step should allow the program to run until the current statement has finished executing.\nThe meaning of a statement is determined by the adapter and it may be considered equivalent to a line.\nFor example 'for(int i = 0; i < 10; i++) could be considered to have 3 statements 'int i = 0', 'i < 10', and 'i++'.","The step should allow the program to run until the current source line has executed.","The step should allow one instruction to execute (e.g. one x86 instruction)."]},"StepInTarget":{"type":"object","description":"A StepInTarget can be used in the 'stepIn' request and determines into which single target the stepIn request should step.","properties":{"id":{"type":"integer","description":"Unique identifier for a stepIn target."},"label":{"type":"string","description":"The name of the stepIn target (shown in the UI)."}},"required":["id","label"]},"GotoTarget":{"type":"object","description":"A GotoTarget describes a code location that can be used as a target in the 'goto' request.\nThe possible goto targets can be determined via the 'gotoTargets' request.","properties":{"id":{"type":"integer","description":"Unique identifier for a goto target. This is used in the goto request."},"label":{"type":"string","description":"The name of the goto target (shown in the UI)."},"line":{"type":"integer","description":"The line of the goto target."},"column":{"type":"integer","description":"An optional column of the goto target."},"endLine":{"type":"integer","description":"An optional end line of the range covered by the goto target."},"endColumn":{"type":"integer","description":"An optional end column of the range covered by the goto target."},"instructionPointerReference":{"type":"string","description":"Optional memory reference for the instruction pointer value represented by this target."}},"required":["id","label","line"]},"CompletionItem":{"type":"object","description":"CompletionItems are the suggestions returned from the CompletionsRequest.","properties":{"label":{"type":"string","description":"The label of this completion item. By default this is also the text that is inserted when selecting this completion."},"text":{"type":"string","description":"If text is not falsy then it is inserted instead of the label."},"sortText":{"type":"string","description":"A string that should be used when comparing this item with other items. When `falsy` the label is used."},"type":{"$ref":"#/definitions/CompletionItemType","description":"The item's type. Typically the client uses this information to render the item in the UI with an icon."},"start":{"type":"integer","description":"This value determines the location (in the CompletionsRequest's 'text' attribute) where the completion text is added.\nIf missing the text is added at the location specified by the CompletionsRequest's 'column' attribute."},"length":{"type":"integer","description":"This value determines how many characters are overwritten by the completion text.\nIf missing the value 0 is assumed which results in the completion text being inserted."},"selectionStart":{"type":"integer","description":"Determines the start of the new selection after the text has been inserted (or replaced).\nThe start position must in the range 0 and length of the completion text.\nIf omitted the selection starts at the end of the completion text."},"selectionLength":{"type":"integer","description":"Determines the length of the new selection after the text has been inserted (or replaced).\nThe selection can not extend beyond the bounds of the completion text.\nIf omitted the length is assumed to be 0."}},"required":["label"]},"CompletionItemType":{"type":"string","description":"Some predefined types for the CompletionItem. Please note that not all clients have specific icons for all of them.","enum":["method","function","constructor","field","variable","class","interface","module","property","unit","value","enum","keyword","snippet","text","color","file","reference","customcolor"]},"ChecksumAlgorithm":{"type":"string","description":"Names of checksum algorithms that may be supported by a debug adapter.","enum":["MD5","SHA1","SHA256","timestamp"]},"Checksum":{"type":"object","description":"The checksum of an item calculated by the specified algorithm.","properties":{"algorithm":{"$ref":"#/definitions/ChecksumAlgorithm","description":"The algorithm used to calculate this checksum."},"checksum":{"type":"string","description":"Value of the checksum."}},"required":["algorithm","checksum"]},"ValueFormat":{"type":"object","description":"Provides formatting information for a value.","properties":{"hex":{"type":"boolean","description":"Display the value in hex."}}},"StackFrameFormat":{"allOf":[{"$ref":"#/definitions/ValueFormat"},{"type":"object","description":"Provides formatting information for a stack frame.","properties":{"parameters":{"type":"boolean","description":"Displays parameters for the stack frame."},"parameterTypes":{"type":"boolean","description":"Displays the types of parameters for the stack frame."},"parameterNames":{"type":"boolean","description":"Displays the names of parameters for the stack frame."},"parameterValues":{"type":"boolean","description":"Displays the values of parameters for the stack frame."},"line":{"type":"boolean","description":"Displays the line number of the stack frame."},"module":{"type":"boolean","description":"Displays the module of the stack frame."},"includeAll":{"type":"boolean","description":"Includes all stack frames, including those the debug adapter might otherwise hide."}}}]},"ExceptionFilterOptions":{"type":"object","description":"An ExceptionFilterOptions is used to specify an exception filter together with a condition for the setExceptionsFilter request.","properties":{"filterId":{"type":"string","description":"ID of an exception filter returned by the 'exceptionBreakpointFilters' capability."},"condition":{"type":"string","description":"An optional expression for conditional exceptions.\nThe exception will break into the debugger if the result of the condition is true."}},"required":["filterId"]},"ExceptionOptions":{"type":"object","description":"An ExceptionOptions assigns configuration options to a set of exceptions.","properties":{"path":{"type":"array","items":{"$ref":"#/definitions/ExceptionPathSegment"},"description":"A path that selects a single or multiple exceptions in a tree. If 'path' is missing, the whole tree is selected.\nBy convention the first segment of the path is a category that is used to group exceptions in the UI."},"breakMode":{"$ref":"#/definitions/ExceptionBreakMode","description":"Condition when a thrown exception should result in a break."}},"required":["breakMode"]},"ExceptionBreakMode":{"type":"string","description":"This enumeration defines all possible conditions when a thrown exception should result in a break.\nnever: never breaks,\nalways: always breaks,\nunhandled: breaks when exception unhandled,\nuserUnhandled: breaks if the exception is not handled by user code.","enum":["never","always","unhandled","userUnhandled"]},"ExceptionPathSegment":{"type":"object","description":"An ExceptionPathSegment represents a segment in a path that is used to match leafs or nodes in a tree of exceptions.\nIf a segment consists of more than one name, it matches the names provided if 'negate' is false or missing or\nit matches anything except the names provided if 'negate' is true.","properties":{"negate":{"type":"boolean","description":"If false or missing this segment matches the names provided, otherwise it matches anything except the names provided."},"names":{"type":"array","items":{"type":"string"},"description":"Depending on the value of 'negate' the names that should match or not match."}},"required":["names"]},"ExceptionDetails":{"type":"object","description":"Detailed information about an exception that has occurred.","properties":{"message":{"type":"string","description":"Message contained in the exception."},"typeName":{"type":"string","description":"Short type name of the exception object."},"fullTypeName":{"type":"string","description":"Fully-qualified type name of the exception object."},"evaluateName":{"type":"string","description":"Optional expression that can be evaluated in the current scope to obtain the exception object."},"stackTrace":{"type":"string","description":"Stack trace at the time the exception was thrown."},"innerException":{"type":"array","items":{"$ref":"#/definitions/ExceptionDetails"},"description":"Details of the exception contained by this exception, if any."}}},"DisassembledInstruction":{"type":"object","description":"Represents a single disassembled instruction.","properties":{"address":{"type":"string","description":"The address of the instruction. Treated as a hex value if prefixed with '0x', or as a decimal value otherwise."},"instructionBytes":{"type":"string","description":"Optional raw bytes representing the instruction and its operands, in an implementation-defined format."},"instruction":{"type":"string","description":"Text representing the instruction and its operands, in an implementation-defined format."},"symbol":{"type":"string","description":"Name of the symbol that corresponds with the location of this instruction, if any."},"location":{"$ref":"#/definitions/Source","description":"Source location that corresponds to this instruction, if any.\nShould always be set (if available) on the first instruction returned,\nbut can be omitted afterwards if this instruction maps to the same source file as the previous instruction."},"line":{"type":"integer","description":"The line within the source location that corresponds to this instruction, if any."},"column":{"type":"integer","description":"The column within the line that corresponds to this instruction, if any."},"endLine":{"type":"integer","description":"The end line of the range that corresponds to this instruction, if any."},"endColumn":{"type":"integer","description":"The end column of the range that corresponds to this instruction, if any."}},"required":["address","instruction"]},"InvalidatedAreas":{"type":"string","description":"Logical areas that can be invalidated by the 'invalidated' event.","_enum":["all","stacks","threads","variables"],"enumDescriptions":["All previously fetched data has become invalid and needs to be refetched.","Previously fetched stack related data has become invalid and needs to be refetched.","Previously fetched thread related data has become invalid and needs to be refetched.","Previously fetched variable data has become invalid and needs to be refetched."]}}}


==> extension/bundled/libs/debugpy/_vendored/pydevd/_pydevd_bundle/_debug_adapter/debugProtocolCustom.json <==
{"$schema":"http://json-schema.org/draft-04/schema#","title":"Custom Debug Adapter Protocol","description":"Extension to the DAP to support additional features.","type":"object","definitions":{"SetDebuggerPropertyRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request can be used to enable or disable debugger features.","properties":{"command":{"type":"string","enum":["setDebuggerProperty"]},"arguments":{"$ref":"#/definitions/SetDebuggerPropertyArguments"}},"required":["command","arguments"]}]},"SetDebuggerPropertyArguments":{"type":"object","description":"Arguments for 'setDebuggerProperty' request.","properties":{"ideOS":{"type":["string"],"description":"OS where the ide is running. Supported values [Windows, Linux]"},"dontTraceStartPatterns":{"type":["array"],"description":"Patterns to match with the start of the file paths. Matching paths will be added to a list of file where trace is ignored."},"dontTraceEndPatterns":{"type":["array"],"description":"Patterns to match with the end of the file paths. Matching paths will be added to a list of file where trace is ignored."},"skipSuspendOnBreakpointException":{"type":["array"],"description":"List of exceptions that should be skipped when doing condition evaluations."},"skipPrintBreakpointException":{"type":["array"],"description":"List of exceptions that should skip printing to stderr when doing condition evaluations."},"multiThreadsSingleNotification":{"type":["boolean"],"description":"If false then a notification is generated for each thread event. If true a single event is gnenerated, and all threads follow that behavior."}}},"SetDebuggerPropertyResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'setDebuggerProperty' request. This is just an acknowledgement, so no body field is required."}]},"PydevdInputRequestedEvent":{"allOf":[{"$ref":"#/definitions/Event"},{"type":"object","description":"The event indicates input was requested by debuggee.","properties":{"event":{"type":"string","enum":["pydevdInputRequested"]}},"required":["event"]}]},"SetPydevdSourceMapRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":["Sets multiple PydevdSourceMap for a single source and clears all previous PydevdSourceMap in that source.","i.e.: Maps paths and lines in a 1:N mapping (use case: map a single file in the IDE to multiple IPython cells).","To clear all PydevdSourceMap for a source, specify an empty array.","Interaction with breakpoints: When a new mapping is sent, breakpoints that match the source (or previously matched a source) are reapplied.","Interaction with launch pathMapping: both mappings are independent. This mapping is applied after the launch pathMapping."],"properties":{"command":{"type":"string","enum":["setPydevdSourceMap"]},"arguments":{"$ref":"#/definitions/SetPydevdSourceMapArguments"}},"required":["command","arguments"]}]},"SetPydevdSourceMapArguments":{"type":"object","description":"Arguments for 'setPydevdSourceMap' request.","properties":{"source":{"$ref":"#/definitions/Source","description":"The source location of the PydevdSourceMap; 'source.path' must be specified (e.g.: for an ipython notebook this could be something as /home/notebook/note.py)."},"pydevdSourceMaps":{"type":"array","items":{"$ref":"#/definitions/PydevdSourceMap"},"description":"The PydevdSourceMaps to be set to the given source (provide an empty array to clear the source mappings for a given path)."}},"required":["source","pydevdSourceMap"]},"SetPydevdSourceMapResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'setPydevdSourceMap' request. This is just an acknowledgement, so no body field is required."}]},"PydevdSourceMap":{"type":"object","description":"Information that allows mapping a local line to a remote source/line.","properties":{"line":{"type":"integer","description":"The local line to which the mapping should map to (e.g.: for an ipython notebook this would be the first line of the cell in the file)."},"endLine":{"type":"integer","description":"The end line."},"runtimeSource":{"$ref":"#/definitions/Source","description":"The path that the user has remotely -- 'source.path' must be specified (e.g.: for an ipython notebook this could be something as '<ipython-input-1-4561234>')"},"runtimeLine":{"type":"integer","description":"The remote line to which the mapping should map to (e.g.: for an ipython notebook this would be always 1 as it'd map the start of the cell)."}},"required":["line","endLine","runtimeSource","runtimeLine"]},"PydevdSystemInfoRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"The request can be used retrieve system information, python version, etc.","properties":{"command":{"type":"string","enum":["pydevdSystemInfo"]},"arguments":{"$ref":"#/definitions/PydevdSystemInfoArguments"}},"required":["command"]}]},"PydevdSystemInfoArguments":{"type":"object","description":"Arguments for 'pydevdSystemInfo' request."},"PydevdSystemInfoResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'pydevdSystemInfo' request.","properties":{"body":{"type":"object","properties":{"python":{"$ref":"#/definitions/PydevdPythonInfo","description":"Information about the python version running in the current process."},"platform":{"$ref":"#/definitions/PydevdPlatformInfo","description":"Information about the plarforn on which the current process is running."},"process":{"$ref":"#/definitions/PydevdProcessInfo","description":"Information about the current process."},"pydevd":{"$ref":"#/definitions/PydevdInfo","description":"Information about pydevd."}},"required":["python","platform","process","pydevd"]}},"required":["body"]}]},"PydevdPythonInfo":{"type":"object","description":"This object contains python version and implementation details.","properties":{"version":{"type":"string","description":"Python version as a string in semver format: <major>.<minor>.<micro><releaselevel><serial>."},"implementation":{"$ref":"#/definitions/PydevdPythonImplementationInfo","description":"Python version as a string in this format <major>.<minor>.<micro><releaselevel><serial>."}}},"PydevdPythonImplementationInfo":{"type":"object","description":"This object contains python implementation details.","properties":{"name":{"type":"string","description":"Python implementation name."},"version":{"type":"string","description":"Python version as a string in semver format: <major>.<minor>.<micro><releaselevel><serial>."},"description":{"type":"string","description":"Optional description for this python implementation."}}},"PydevdPlatformInfo":{"type":"object","description":"This object contains python version and implementation details.","properties":{"name":{"type":"string","description":"Name of the platform as returned by 'sys.platform'."}}},"PydevdProcessInfo":{"type":"object","description":"This object contains python process details.","properties":{"pid":{"type":"integer","description":"Process ID for the current process."},"ppid":{"type":"integer","description":"Parent Process ID for the current process."},"executable":{"type":"string","description":"Path to the executable as returned by 'sys.executable'."},"bitness":{"type":"integer","description":"Integer value indicating the bitness of the current process."}}},"PydevdInfo":{"type":"object","description":"This object contains details on pydevd.","properties":{"usingCython":{"type":"boolean","description":"Specifies whether the cython native module is being used."},"usingFrameEval":{"type":"boolean","description":"Specifies whether the frame eval native module is being used."}}},"PydevdAuthorizeRequest":{"allOf":[{"$ref":"#/definitions/Request"},{"type":"object","description":"A request to authorize the ide to start accepting commands.","properties":{"command":{"type":"string","enum":["pydevdAuthorize"]},"arguments":{"$ref":"#/definitions/PydevdAuthorizeArguments"}},"required":["command","arguments"]}]},"PydevdAuthorizeArguments":{"type":"object","description":"Arguments for 'pydevdAuthorize' request.","properties":{"debugServerAccessToken":{"type":"string","description":"The access token to access the debug server."}},"required":["command"]},"PydevdAuthorizeResponse":{"allOf":[{"$ref":"#/definitions/Response"},{"type":"object","description":"Response to 'pydevdAuthorize' request.","properties":{"body":{"type":"object","properties":{"clientAccessToken":{"type":"string","description":"The access token to access the client (i.e.: usually the IDE)."}},"required":["clientAccessToken"]}},"required":["body"]}]}}}


==> extension/bundled/libs/debugpy/_vendored/pydevd/_pydevd_frame_eval/vendored/README.txt <==
This folder contains vendored dependencies of the debugger.

Right now this means the 'bytecode' library (MIT license).

To update the version remove the bytecode* contents from this folder and then use:

pip install bytecode --target .

or from master (if needed for some early bugfix):

python -m pip install https://github.com/MatthieuDartiailh/bytecode/archive/main.zip --target .

Then run 'pydevd_fix_code.py' to fix the imports on the vendored file, run its tests (to see
if things are still ok) and commit.

Then, to finish, apply the patch to add the offset to the instructions (bcb8a28669e9178f96f5d71af7259e0674acc47c)

Note: commit the egg-info as a note of the license (force if needed).

==> extension/bundled/libs/debugpy/_vendored/pydevd/_pydevd_frame_eval/vendored/bytecode-0.13.0.dev0.dist-info/direct_url.json <==
{"archive_info":{},"url":"https://github.com/MatthieuDartiailh/bytecode/archive/main.zip"}


==> extension/bundled/libs/debugpy/_vendored/pydevd/_pydevd_frame_eval/vendored/bytecode-0.13.0.dev0.dist-info/top_level.txt <==
bytecode


==> extension/bundled/libs/debugpy/_vendored/pydevd/pydev_sitecustomize/__not_in_default_pythonpath.txt <==
(no __init__.py file)

==> extension/bundled/libs/debugpy/_vendored/pydevd/pydevd_attach_to_process/README.txt <==
This folder contains the utilities to attach a target process to the pydev debugger.

The main module to be called for the attach is:

attach_pydevd.py

it should be called as;

python attach_pydevd.py --port 5678 --pid 1234

Note that the client is responsible for having a remote debugger alive in the given port for the attach to work.


The binaries are now compiled at:
- https://github.com/fabioz/PyDev.Debugger.binaries/actions
(after generation the binaries are copied to this repo)


To copy:
cd /D X:\PyDev.Debugger
"C:\Program Files\7-Zip\7z" e C:\Users\fabio\Downloads\win_binaries.zip -oX:\PyDev.Debugger\pydevd_attach_to_process * -r -y
"C:\Program Files\7-Zip\7z" e C:\Users\fabio\Downloads\linux_binaries.zip -oX:\PyDev.Debugger\pydevd_attach_to_process * -r -y
"C:\Program Files\7-Zip\7z" e C:\Users\fabio\Downloads\mac_binaries.zip -oX:\PyDev.Debugger\pydevd_attach_to_process * -r -y
git add *.exe
git add *.dll
git add *.dylib
git add *.so


==> extension/debugpy_info.json <==
{"macOS":{"url":"https://files.pythonhosted.org/packages/2b/ba/d06289b7c6194117fcecc88c24dee405b1c14b8e318e7bdf513eb78c3278/debugpy-1.8.2-cp311-cp311-macosx_11_0_universal2.whl","hash":{"sha256":"8a13417ccd5978a642e91fb79b871baded925d4fadd4dfafec1928196292aa0a"}},"win32":{"url":"https://files.pythonhosted.org/packages/49/cd/207d629509949568603008c8cf90cd0a949d1a9d1900936010854732ab93/debugpy-1.8.2-cp311-cp311-win32.whl","hash":{"sha256":"2cbd4d9a2fc5e7f583ff9bf11f3b7d78dfda8401e8bb6856ad1ed190be4281ad"}},"win64":{"url":"https://files.pythonhosted.org/packages/23/b1/3fc28ba2921234e3fad4a421dcb3185c38066eab0f92702c0d88ce891381/debugpy-1.8.2-cp311-cp311-win_amd64.whl","hash":{"sha256":"d3408fddd76414034c02880e891ea434e9a9cf3a69842098ef92f6e809d09afa"}},"linux":{"url":"https://files.pythonhosted.org/packages/4f/d6/04ae52227ab7c1d43b729d5ae75ebd592df56c55d4e4dfa30ba173096b0f/debugpy-1.8.2-cp311-cp311-manylinux_2_17_x86_64.manylinux2014_x86_64.whl","hash":{"sha256":"acdf39855f65c48ac9667b2801234fc64d46778021efac2de7e50907ab90c634"}},"any":{"url":"https://files.pythonhosted.org/packages/b4/32/dd0707c8557f99496811763c5333ea87bcec1eb233c1efa324c9a8082bff/debugpy-1.8.2-py2.py3-none-any.whl","hash":{"sha256":"16e16df3a98a35c63c3ab1e4d19be4cbc7fdda92d9ddc059294f18910928e0ca"}}}


==> extension/dist/extension.js.LICENSE.txt <==
/*!
 * Application Insights JavaScript SDK - Web Snippet, 1.0.1
 * Copyright (c) Microsoft and contributors. All rights reserved.
 */

/*!
 * Microsoft Dynamic Proto Utility, 1.1.11
 * Copyright (c) Microsoft and contributors. All rights reserved.
 */

/*!
 * mime-db
 * Copyright(c) 2014 Jonathan Ong
 * Copyright(c) 2015-2022 Douglas Christopher Wilson
 * MIT Licensed
 */

/*!
 * mime-types
 * Copyright(c) 2014 Jonathan Ong
 * Copyright(c) 2015 Douglas Christopher Wilson
 * MIT Licensed
 */

/*! *****************************************************************************
Copyright (C) Microsoft. All rights reserved.
Licensed under the Apache License, Version 2.0 (the "License"); you may not use
this file except in compliance with the License. You may obtain a copy of the
License at http://www.apache.org/licenses/LICENSE-2.0

THIS CODE IS PROVIDED ON AN *AS IS* BASIS, WITHOUT WARRANTIES OR CONDITIONS OF ANY
KIND, EITHER EXPRESS OR IMPLIED, INCLUDING WITHOUT LIMITATION ANY IMPLIED
WARRANTIES OR CONDITIONS OF TITLE, FITNESS FOR A PARTICULAR PURPOSE,
MERCHANTABLITY OR NON-INFRINGEMENT.

See the Apache Version 2.0 License for specific language governing permissions
and limitations under the License.
***************************************************************************** */

/**
 * @license
 * Lodash <https://lodash.com/>
 * Copyright OpenJS Foundation and other contributors <https://openjsf.org/>
 * Released under MIT license <https://lodash.com/license>
 * Based on Underscore.js 1.8.3 <http://underscorejs.org/LICENSE>
 * Copyright Jeremy Ashkenas, DocumentCloud and Investigative Reporters & Editors
 */


==> extension/l10n/bundle.l10n.cs.json <==
{"Attach to a local process":"Připojit k místnímu procesu","Attach to a remote debug server":"Připojit ke vzdálenému ladicímu serveru","Attach to process":"Připojit k procesu","Attach using Process ID":"Připojit přes ID procesu","Browse Files...":"Procházet soubory...","Browse your file system to find a Python file.":"Vyhledejte soubor Pythonu procházením systému souborů.","Change Python Interpreter":"Změnit interpret Pythonu","Command Line Arguments":"Argumenty příkazového řádku","Debug Configuration":"Ladit konfiguraci","Debug Django":"Ladění Django","Debug FastAPI":"Ladit FastAPI","Debug Flask":"Ladit Flask","Debug Module":"Ladící modul","Debug Pyramid":"Ladit Pyramid","Debug Stopped":"Ladění zastaveno","Debug a Python module by invoking it with '-m'":"Ladit modul Python jeho vyvoláním přes '-m'","Debug the currently active Python file":"Ladit aktuálně aktivní soubor Python","Debug the currently active Python file with arguments":"Ladění aktuálně aktivního souboru Pythonu s argumenty","Django":"Django","Do not show again":"Už nezobrazovat","Enter a Python module/package name":"Zadejte název modulu/balíčku Python","Enter a valid file path":"Zadejte platnou cestu k souboru","Enter a valid host name or IP address":"Zadejte platný název hostitele nebo IP adresu.","Enter a valid module name":"Zadejte platný název modulu","Enter a valid name":"Vložte platné jméno.","Enter a valid port number":"Zadejte platné číslo portu","Enter the command line arguments you want to pass to the program":"Zadejte argumenty příkazového řádku, které chcete programu předat.","Enter the path to app.py or select a file from the list.":"Zadejte cestu k app.py nebo vyberte soubor ze seznamu.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"Zadejte cestu k development.ini ({0} odkazuje na kořen aktuální složky pracovního prostoru).","Enter the path to manage.py or select a file from the list.":"Zadejte cestu k manage.py nebo vyberte soubor ze seznamu.","Enter the path to the application, e.g. 'main.py' or 'main'":"Zadejte cestu k aplikaci, např. main.py nebo main","Enter the port number that the debug server is listening on":"Zadejte číslo portu, ve kterém naslouchá ladící server","Failed to launch debugger for child process {0}":"Spouštění ladicího programu pro podřízený proces {0} se nezdařilo","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Spustit a ladit webovou aplikaci Django","Launch and debug a FastAPI web application":"Spustit a ladit webovou aplikaci FastAPI","Launch and debug a Flask web application":"Spustit a ladit webovou aplikaci Flask","Launch and debug a Pyramid web application":"Spustit a ladit webovou aplikaci Pyramid","Module":"Modul","More Info":"Další informace","No process selected":"Nevybral se žádný proces.","No, I will do it later":"Ano, chci upozornit","Open launch.json":"Otevřít soubor launch.json","Operating system '{0}' not supported.":"Operační systém {0} se nepodporuje.","Pyramid":"Pyramida","Python Debugger":"Ladicí program Pythonu","Python Debugger extension loading...":"Načítá se rozšíření Ladicího programu Python...","Python Debugger: Attach using Process Id":"Ladicí program Pythonu: Připojit přes ID procesu","Python Debugger: Current File":"Ladicí program Pythonu: Aktuální soubor","Python Debugger: Current File with Arguments":"Ladicí program Pythonu: Aktuální soubor s argumenty","Python Debugger: Django":"Ladicí program Pythonu: Django","Python Debugger: FastAPI":"Ladicí program Pythonu: FastAPI","Python Debugger: Flask":"Ladicí program Pythonu: Flask","Python Debugger: Module":"Ladicí program Pythonu: Modul","Python Debugger: Pyramid Application":"Ladicí program Pythonu: Aplikace Pyramid","Python Debugger: Remote Attach":"Ladicí program Pythonu: Vzdálené připojení","Python File":"Soubor Python","Python File with Arguments":"Soubor Pythonu s argumenty","Refresh process list":"Aktualizovat seznam procesů","Remote Attach":"Vzdálené připojení","Remote Debugging":"Vzdálené ladění","Select File":"Vybrat soubor","Select Python File":"Vybrat soubor Pythonu","Select Python Interpreter":"Vybrat interpret Pythonu","Select a Python Debugger debug configuration":"Vyberte konfiguraci ladění pro ladicí program Pythonu","Select a debug configuration":"Vyberte konfiguraci ladění","Select the process to attach to":"Vyberte proces, ke kterému se má program připojit.","Show as Hex":"Zobrazit jako šestnáctkovou hodnotu","The debugger in the python extension no longer supports python versions minor than 3.8.":"The debugger in the python extension no longer supports python versions minor than 3.8.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"Všimli jsme si, že se připojujete k ptvsd (ladicí program Python), který je od 1. května 2020 zastaralý. Přejděte prosím na [debugpy](https://aka.ms/migrateToDebugpy).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"Než spustíte ladění, musíte vybrat interpret Pythonu.\n\nTip: Klikněte na „Vybrat interpret“ ve stavovém řádku.","cwd:":"cwd:","enter-your-module-name":"zadejte-svůj-název-modulu"}


==> extension/l10n/bundle.l10n.de.json <==
{"Attach to a local process":"An einen lokalen Prozess anhängen","Attach to a remote debug server":"An einen Remote-Debug-Server anhängen","Attach to process":"An Prozess anhängen","Attach using Process ID":"Mit Prozess-ID anhängen","Browse Files...":"Dateien durchsuchen...","Browse your file system to find a Python file.":"Durchsuchen Sie Ihr Dateisystem nach einer Python-Datei.","Change Python Interpreter":"Python-Interpreter ändern","Command Line Arguments":"Befehlszeilenargumente","Debug Configuration":"Konfiguration debuggen","Debug Django":"Django debuggen","Debug FastAPI":"FastAPI debuggen","Debug Flask":"Flask debuggen","Debug Module":"Debuggen-Modul","Debug Pyramid":"Pyramide debuggen","Debug Stopped":"Debuggen beendet","Debug a Python module by invoking it with '-m'":"Debuggen Sie ein Python-Modul, indem Sie es mit „-m“ aufrufen.","Debug the currently active Python file":"Debuggen Sie die derzeit aktive Python-Datei","Debug the currently active Python file with arguments":"Debuggen Sie die derzeit aktive Python-Datei mit Argumenten.","Django":"Django","Do not show again":"Nicht mehr anzeigen","Enter a Python module/package name":"Geben Sie einen Python-Modul-/Paketnamen ein","Enter a valid file path":"Geben Sie einen gültigen Dateipfad ein","Enter a valid host name or IP address":"Geben Sie einen gültigen Hostnamen oder eine gültige IP-Adresse ein.","Enter a valid module name":"Geben Sie einen gültigen Modulnamen ein","Enter a valid name":"Geben Sie einen gültigen Namen ein","Enter a valid port number":"Geben Sie eine gültige Portnummer ein","Enter the command line arguments you want to pass to the program":"Geben Sie die Befehlszeilenargumente ein, die an das Programm übergeben werden.","Enter the path to app.py or select a file from the list.":"Geben Sie den Pfad zum app.py ein, oder wählen Sie eine Datei aus der Liste aus.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"Geben Sie den Pfad zu development.ini ein ({0} zeigt auf das Stammverzeichnis des aktuellen Arbeitsbereichsordners)","Enter the path to manage.py or select a file from the list.":"Geben Sie den Pfad zum manage.py ein, oder wählen Sie eine Datei aus der Liste aus.","Enter the path to the application, e.g. 'main.py' or 'main'":"Geben Sie den Pfad zur Anwendung ein, z. 'main.py' oder 'main'","Enter the port number that the debug server is listening on":"Geben Sie die Portnummer ein, die der Debug-Server überwacht","Failed to launch debugger for child process {0}":"Fehler beim Starten des Debuggers für den untergeordneten Prozess {0}","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Starten und debuggen Sie eine Django-Webanwendung","Launch and debug a FastAPI web application":"Starten und debuggen Sie eine FastAPI-Webanwendung","Launch and debug a Flask web application":"Starten und debuggen Sie eine Flask-Webanwendung","Launch and debug a Pyramid web application":"Starten und debuggen Sie eine Pyramid-Webanwendung","Module":"Modul","More Info":"Weitere Info","No process selected":"Kein Prozess ausgewählt","No, I will do it later":"Nein, mache ich später","Open launch.json":"launch.json öffnen","Operating system '{0}' not supported.":"Betriebssystem '{0}' wird nicht unterstützt.","Pyramid":"Pyramide","Python Debugger":"Python-Debugger","Python Debugger extension loading...":"Python-Debuggererweiterung wird geladen...","Python Debugger: Attach using Process Id":"Python-Debugger: Über Prozess-ID anfügen","Python Debugger: Current File":"Python-Debugger: Aktuelle Datei","Python Debugger: Current File with Arguments":"Python-Debugger: Aktuelle Datei mit Argumenten","Python Debugger: Django":"Python-Debugger: Django","Python Debugger: FastAPI":"Python-Debugger: FastAPI","Python Debugger: Flask":"Python-Debugger: Flask","Python Debugger: Module":"Python-Debugger: Modul","Python Debugger: Pyramid Application":"Python-Debugger: Pyramid-Anwendung","Python Debugger: Remote Attach":"Python-Debugger: Remoteanfügung","Python File":"Python-Datei","Python File with Arguments":"Python-Datei mit Argumenten","Refresh process list":"Prozessliste aktualisieren","Remote Attach":"Remoteanfügung","Remote Debugging":"Remotedebuggen","Select File":"Datei auswählen","Select Python File":"Python-Datei auswählen","Select Python Interpreter":"Python-Interpreter auswählen","Select a Python Debugger debug configuration":"Debugkonfiguration für Python-Debugger auswählen","Select a debug configuration":"Debugkonfiguration auswählen","Select the process to attach to":"Prozess auswählen, an den angefügt werden soll","Show as Hex":"Als Hex anzeigen","The debugger in the python extension no longer supports python versions minor than 3.8.":"Der Debugger in der Python-Erweiterung unterstützt Python-Versionen kleiner als Version 3.8 nicht mehr.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"Wir haben festgestellt, dass Sie ptvsd (Python-Debugger) anhängen, das am 1. Mai 2020 veraltet ist. Bitte wechseln Sie zu [debugpy](https://aka.ms/migrateToDebugpy).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"Sie müssen einen Python-Interpreter auswählen, bevor Sie mit dem Debuggen beginnen.\n\nTipp: Klicken Sie in der Statusleiste auf „Interpreter auswählen“.","cwd:":"сwd:","enter-your-module-name":"Geben Sie Ihren Modulnamen ein"}


==> extension/l10n/bundle.l10n.es.json <==
{"Attach to a local process":"Asociar a un proceso emulador local","Attach to a remote debug server":"Asociar a un servidor de depuración remoto","Attach to process":"Asociar al proceso","Attach using Process ID":"Adjuntar mediante un id. de proceso","Browse Files...":"Examinar archivos...","Browse your file system to find a Python file.":"Examine el sistema de archivos para buscar un archivo de Python.","Change Python Interpreter":"Cambiar intérprete de Python","Command Line Arguments":"Argumentos de la línea de comandos","Debug Configuration":"Configuración de depuración","Debug Django":"Depurar Django","Debug FastAPI":"Depurar FastAPI","Debug Flask":"Depurar Flask","Debug Module":"Módulo de depuración","Debug Pyramid":"Depurar Pyramid","Debug Stopped":"Depuración detenida","Debug a Python module by invoking it with '-m'":"Depuración de un módulo de Python invocándolo con \\\"-m\\\"","Debug the currently active Python file":"Depurar el archivo de Python activo actualmente","Debug the currently active Python file with arguments":"Depurar el archivo de Python activo actualmente con argumentos","Django":"Django","Do not show again":"No volver a mostrar","Enter a Python module/package name":"Escriba un nombre de módulo o paquete de Python","Enter a valid file path":"Escriba una ruta de acceso de archivo válida","Enter a valid host name or IP address":"Escribir un nombre o dirección IP de host válidos","Enter a valid module name":"Escriba un nombre de módulo válido","Enter a valid name":"Especifique un nombre válido","Enter a valid port number":"Escriba un número de puerto válido.","Enter the command line arguments you want to pass to the program":"Escriba los argumentos de la línea de comandos que desea pasar al programa","Enter the path to app.py or select a file from the list.":"Escriba la ruta de acceso a app.py o seleccione un archivo de la lista.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"Escriba la ruta de acceso a development.ini ({0} apunta a la raíz de la carpeta del área de trabajo actual)","Enter the path to manage.py or select a file from the list.":"Escriba la ruta de acceso a manage.py o seleccione un archivo de la lista.","Enter the path to the application, e.g. 'main.py' or 'main'":"Escriba la ruta de acceso a la aplicación; por ejemplo, \\\"main.py\\\" o \\\"main\\\".","Enter the port number that the debug server is listening on":"Escriba el número de puerto en el que escucha el servidor de depuración.","Failed to launch debugger for child process {0}":"No se pudo iniciar el depurador para el {0} de procesos secundarios","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Inicio y depuración de una aplicación web Django","Launch and debug a FastAPI web application":"Iniciar y depurar una aplicación web FastAPI","Launch and debug a Flask web application":"Inicio y depuración de una aplicación web de Flask","Launch and debug a Pyramid web application":"Inicio y depuración de una aplicación web Pyramid","Module":"Módulo","More Info":"Más información","No process selected":"No se ha seleccionado ningún proceso","No, I will do it later":"No, lo haré más tarde","Open launch.json":"Abrir launch.json","Operating system '{0}' not supported.":"No se admite el sistema operativo \\\"{0}\\\".","Pyramid":"Pyramid","Python Debugger":"Depurador de Python","Python Debugger extension loading...":"Cargando la extensión del depurador de Python...","Python Debugger: Attach using Process Id":"Depurador de Python: Adjuntar mediante un id. de proceso","Python Debugger: Current File":"Depurador de Python: Archivo actual","Python Debugger: Current File with Arguments":"Depurador de Python: Archivo actual con argumentos","Python Debugger: Django":"Depurador de Python: Django","Python Debugger: FastAPI":"Depurador de Python: FastAPI","Python Debugger: Flask":"Depurador de Python: Flask","Python Debugger: Module":"Depurador de Python: Módulo","Python Debugger: Pyramid Application":"Depurador de Python: Aplicación Pyramid","Python Debugger: Remote Attach":"Depurador de Python: Conexión remota","Python File":"Archivo de Python","Python File with Arguments":"Archivo de Python con argumentos","Refresh process list":"Actualizar la lista de procesos","Remote Attach":"Conexión remota","Remote Debugging":"Depuración remota","Select File":"Seleccionar archivo","Select Python File":"Seleccionar archivo de Python","Select Python Interpreter":"Seleccionar un intérprete de Python","Select a Python Debugger debug configuration":"Seleccionar una configuración de depuración del depurador de Python","Select a debug configuration":"Seleccione una configuración de depuración","Select the process to attach to":"Seleccione el proceso al que debe asociarse","Show as Hex":"Mostrar como hexadecimal","The debugger in the python extension no longer supports python versions minor than 3.8.":"El depurador de la extensión de Python ya no admite versiones secundarias de Python anteriores a la 3.8.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"Hemos observado que está adjuntando a ptvsd (depurador de Python), que quedó en desuso el 1 de mayo de 2020. Cambie a [debugpy](https://aka.ms/migrateToDebugpy).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"Debe seleccionar un intérprete de Python antes de iniciar la depuración.\n\nSugerencia: haga clic en \"Seleccionar intérprete\" en la barra de estado.","cwd:":"cwd:","enter-your-module-name":"escriba-el-nombre-de-su-módulo"}


==> extension/l10n/bundle.l10n.fr.json <==
{"Attach to a local process":"Attacher à un processus local","Attach to a remote debug server":"Attacher à un serveur de débogage distant","Attach to process":"Attacher au processus","Attach using Process ID":"Attacher à l’aide de l’ID de processus","Browse Files...":"Parcourir les fichiers...","Browse your file system to find a Python file.":"Parcourez votre système de fichiers pour trouver un fichier Python.","Change Python Interpreter":"Modifier l’interpréteur Python","Command Line Arguments":"Arguments de la ligne de commande","Debug Configuration":"Configuration du débogage","Debug Django":"Déboguer l'application Django","Debug FastAPI":"Déboguer FastAPI","Debug Flask":"Déboguer Flask","Debug Module":"Déboguer le module","Debug Pyramid":"Déboguer Pyramid","Debug Stopped":"Débogage arrêté","Debug a Python module by invoking it with '-m'":"Déboguer un module Python en l’appelant avec '-m'","Debug the currently active Python file":"Déboguer le fichier Python actuellement actif","Debug the currently active Python file with arguments":"Déboguer le fichier Python actuellement actif avec des arguments","Django":"Django","Do not show again":"Ne plus afficher","Enter a Python module/package name":"Entrer un nom de module/package Python","Enter a valid file path":"Entrez un chemin de fichier valide","Enter a valid host name or IP address":"Entrer un nom d’hôte ou une adresse IP valide","Enter a valid module name":"Entrez un nom de module valide","Enter a valid name":"Entrez un nom valide.","Enter a valid port number":"Entrez un numéro de port valide.","Enter the command line arguments you want to pass to the program":"Entrez les arguments de ligne de commande que vous souhaitez transmettre au programme","Enter the path to app.py or select a file from the list.":"Entrez le chemin d’accès à app.py ou sélectionnez un fichier dans la liste.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"Entrez le chemin d’accès au fichier development.ini ({0} pointe vers la racine du dossier d’espace de travail actuel)","Enter the path to manage.py or select a file from the list.":"Entrez le chemin d’accès à manage.py ou sélectionnez un fichier dans la liste.","Enter the path to the application, e.g. 'main.py' or 'main'":"Entrez le chemin d’accès à l’application, par ex., « main.py » ou « main »","Enter the port number that the debug server is listening on":"Entrez le numéro de port sur lequel le serveur de débogage écoute","Failed to launch debugger for child process {0}":"Échec du lancement du débogueur pour le processus enfant {0}","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Lancer et déboguer une application web Django","Launch and debug a FastAPI web application":"Lancer et déboguer une application web FastAPI","Launch and debug a Flask web application":"Lancer et déboguer une application web Flask","Launch and debug a Pyramid web application":"Lancer et déboguer une application web Pyramid","Module":"Module","More Info":"Informations supplémentaires","No process selected":"Aucun processus sélectionné","No, I will do it later":"Non, je le fais plus tard","Open launch.json":"Ouvrir launch.json","Operating system '{0}' not supported.":"Le système d’exploitation «{0}» n’est pas pris en charge.","Pyramid":"Pyramide","Python Debugger":"Débogueur Python","Python Debugger extension loading...":"Chargement de l’extension du débogueur Python...","Python Debugger: Attach using Process Id":"Débogueur Python : Joindre à l'aide de l'ID de processus","Python Debugger: Current File":"Débogueur Python : Fichier actuel","Python Debugger: Current File with Arguments":"Débogueur Python : Fichier actuel avec arguments","Python Debugger: Django":"Débogueur Python : Django","Python Debugger: FastAPI":"Débogueur Python : FastAPI","Python Debugger: Flask":"Débogueur Python : Flask","Python Debugger: Module":"Débogueur Python : Module","Python Debugger: Pyramid Application":"Débogueur Python : Application Pyramide","Python Debugger: Remote Attach":"Débogueur Python : Attachement à distance","Python File":"Fichier Python","Python File with Arguments":"Fichier Python avec arguments","Refresh process list":"Actualiser la liste des processus","Remote Attach":"Attachement distant","Remote Debugging":"Débogage distant","Select File":"Sélectionner un fichier","Select Python File":"Sélectionner un fichier Python","Select Python Interpreter":"Sélectionner l’interpréteur Python","Select a Python Debugger debug configuration":"Sélectionnez une configuration de débogage du débogueur Python","Select a debug configuration":"Sélectionnez une configuration de débogage","Select the process to attach to":"Sélectionner le processus à attacher","Show as Hex":"Afficher en tant que hexadécimal","The debugger in the python extension no longer supports python versions minor than 3.8.":"Le débogueur de l’extension Python ne prend plus en charge les versions de Python antérieures à la version 3.8.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"Nous avons remarqué que vous vous attachiez à ptvsd (débogueur Python), qui a été déprécié le 1er mai 2020. Basculez vers [debugpy](https://aka.ms/migrateToDebugpy).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"Vous devez sélectionner un interpréteur Python avant de commencer le débogage. \n\nConseil : cliquez sur « Sélectionner un Interpréteur » dans la barre d’état.","cwd:":"cwd :","enter-your-module-name":"enter-your-module-name"}


==> extension/l10n/bundle.l10n.it.json <==
{"Attach to a local process":"Consente il collegamento a un processo locale","Attach to a remote debug server":"Consente il collegamento a un server di debug remoto","Attach to process":"Collega a processo","Attach using Process ID":"Collegare tramite ID processo","Browse Files...":"Sfoglia file...","Browse your file system to find a Python file.":"Esplora il file system per individuare un file Python.","Change Python Interpreter":"Modifica interprete Python","Command Line Arguments":"Argomenti della riga di comando","Debug Configuration":"Configurazione di debug","Debug Django":"Eseguire il debug di Django","Debug FastAPI":"Eseguire il debug di FastAPI","Debug Flask":"Esegui il debug di Flask","Debug Module":"Modulo di debug","Debug Pyramid":"Esegui il debug di Pyramid","Debug Stopped":"Debug interrotto","Debug a Python module by invoking it with '-m'":"Eseguire il debug di un modulo Python richiamandolo con '-m'","Debug the currently active Python file":"Eseguire il debug del file Python attivo al momento","Debug the currently active Python file with arguments":"Esegui il debug del file Python attualmente attivo con argomenti","Django":"Django","Do not show again":"Non visualizzare più","Enter a Python module/package name":"Immettere un nome del modulo/pacchetto Python","Enter a valid file path":"Immettere un percorso di file valido","Enter a valid host name or IP address":"Immettere un nome host o un indirizzo IP valido","Enter a valid module name":"Immettere un nome del modulo valido","Enter a valid name":"Immettere un nome valido.","Enter a valid port number":"Immettere un numero di porta valido","Enter the command line arguments you want to pass to the program":"Immettere gli argomenti della riga di comando da passare al programma","Enter the path to app.py or select a file from the list.":"Immettere il percorso ad app.py o selezionare un file dall'elenco.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"`Immettere il percorso di development.ini ({0} punta alla radice della cartella dell'area di lavoro corrente)","Enter the path to manage.py or select a file from the list.":"Immettere il percorso a manage.py o selezionare un file dall'elenco.","Enter the path to the application, e.g. 'main.py' or 'main'":"Immettere il percorso dell'applicazione, ad esempio 'main.py' o 'main'","Enter the port number that the debug server is listening on":"Immettere il numero di porta di cui il server di debug è in ascolto","Failed to launch debugger for child process {0}":"Non è stato possibile avviare il debugger per il processo figlio {0}","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Avviare ed eseguire il debug di un'applicazione Web Django","Launch and debug a FastAPI web application":"Avviare ed eseguire il debug di un'applicazione Web FastAPI","Launch and debug a Flask web application":"Avviare ed eseguire il debug di un'applicazione Web Flask","Launch and debug a Pyramid web application":"Avviare ed eseguire il debug di un'applicazione Web Pyramid","Module":"Modulo","More Info":"Altre informazioni","No process selected":"Non è stato selezionato alcun processo","No, I will do it later":"No, lo farò in seguito","Open launch.json":"Apri launch.json","Operating system '{0}' not supported.":"Il sistema operativo '{0}' non è supportato.","Pyramid":"Pyramid","Python Debugger":"Debugger Python","Python Debugger extension loading...":"Caricamento dell'estensione del debugger Python in corso...","Python Debugger: Attach using Process Id":"Debugger Python: Collegare tramite ID processo","Python Debugger: Current File":"Debugger Python: File corrente","Python Debugger: Current File with Arguments":"Debugger Python: File corrente con argomenti","Python Debugger: Django":"Debugger Python: Django","Python Debugger: FastAPI":"Debugger Python: FastAPI","Python Debugger: Flask":"Debugger Python: Flask","Python Debugger: Module":"Debugger Python: Modulo","Python Debugger: Pyramid Application":"Debugger Python: Applicazione Pyramid","Python Debugger: Remote Attach":"Debugger Python: Collegamento remoto","Python File":"File Python","Python File with Arguments":"File Python con argomenti","Refresh process list":"Aggiornare l'elenco dei processi","Remote Attach":"Collegamento remoto","Remote Debugging":"Debug remoto","Select File":"Seleziona file","Select Python File":"Seleziona file Python","Select Python Interpreter":"È possibile selezionare l'interprete Python","Select a Python Debugger debug configuration":"Selezionare una configurazione di debug per il debugger Python","Select a debug configuration":"Selezionare una configurazione di debug","Select the process to attach to":"Selezionare il processo a cui collegarsi","Show as Hex":"Mostra come valore esadecimale","The debugger in the python extension no longer supports python versions minor than 3.8.":"Il debugger nell'estensione Python non supporta più versioni di Python inferiori alla 3.8.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"Abbiamo rilevato che si sta tentando il collegamento a ptvsd (debugger Python) che è stato deprecato il 1° maggio 2020. È consigliabile passare a [debugpy](https://aka.ms/migrateToDebugpy).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"È necessario selezionare un interprete Python prima di avviare il debug.\n\nSuggerimento: fai clic su \"Seleziona interprete Python\" nella barra di stato.","cwd:":"cwd:","enter-your-module-name":"enter-your-module-name"}


==> extension/l10n/bundle.l10n.ja.json <==
{"Attach to a local process":"ローカル プロセスに接続する","Attach to a remote debug server":"リモート デバッグ サーバーに接続する","Attach to process":"プロセスに接続","Attach using Process ID":"プロセス ID を使用して接続する","Browse Files...":"ファイルの参照...","Browse your file system to find a Python file.":"ファイル システムを参照して Python ファイルを検索します。","Change Python Interpreter":"Python インタープリターの変更","Command Line Arguments":"コマンド ライン引数","Debug Configuration":"デバッグ構成","Debug Django":"Django をデバッグする","Debug FastAPI":"FastAPI をデバッグする","Debug Flask":"Flask をデバッグする","Debug Module":"モジュールをデバッグする","Debug Pyramid":"ピラミッドをデバッグ","Debug Stopped":"デバッグが停止しました","Debug a Python module by invoking it with '-m'":"Python モジュールを '-m' で呼び出してデバッグする","Debug the currently active Python file":"現在アクティブな Python ファイルをデバッグする","Debug the currently active Python file with arguments":"現在アクティブな引数を含む Python ファイルをデバッグします","Django":"Django","Do not show again":"今後表示しない","Enter a Python module/package name":"Python モジュール/パッケージ名を入力する","Enter a valid file path":"有効なファイル パスを入力する","Enter a valid host name or IP address":"有効なホスト名または IP アドレスを入力する","Enter a valid module name":"有効なモジュール名を入力する","Enter a valid name":"有効な名前を入力してください。","Enter a valid port number":"有効なポート番号を入力してください。","Enter the command line arguments you want to pass to the program":"プログラムに渡すコマンド ライン引数を入力します","Enter the path to app.py or select a file from the list.":"app.py へのパスを入力するか、一覧からファイルを選択します。","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"development.ini へのパスを入力します ({0} は現在のワークスペース フォルダーのルートを指しています)","Enter the path to manage.py or select a file from the list.":"manage.py へのパスを入力するか、一覧からファイルを選択します。","Enter the path to the application, e.g. 'main.py' or 'main'":"アプリケーションへのパスを入力する (例: 'main.py'、'main')","Enter the port number that the debug server is listening on":"デバッグ サーバーがリッスンしているポート番号を入力する","Failed to launch debugger for child process {0}":"子プロセス {0} のデバッガーを起動できませんでした","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Django Web アプリケーションの起動とデバッグ","Launch and debug a FastAPI web application":"FastAPI Web アプリケーションの起動とデバッグ","Launch and debug a Flask web application":"Flask Web アプリケーションの起動とデバッグ","Launch and debug a Pyramid web application":"Pyramid Web アプリケーションの起動とデバッグ","Module":"モジュール","More Info":"詳細情報","No process selected":"プロセスが選択されていません","No, I will do it later":"いいえ。後で行います。","Open launch.json":"launch.json を開く","Operating system '{0}' not supported.":"オペレーティング システム '{0}' はサポートされていません。","Pyramid":"ピラミッド","Python Debugger":"Python デバッガー","Python Debugger extension loading...":"Python デバッガー拡張機能の読み込み中...","Python Debugger: Attach using Process Id":"Python デバッガー: プロセス ID を使用してアタッチする","Python Debugger: Current File":"Python デバッガー: 現在のファイル","Python Debugger: Current File with Arguments":"Python デバッガー: 引数を含む現在のファイル","Python Debugger: Django":"Python デバッガー: Django","Python Debugger: FastAPI":"Python デバッガー: FastAPI","Python Debugger: Flask":"Python デバッガー: Flask","Python Debugger: Module":"Python デバッガー: モジュール","Python Debugger: Pyramid Application":"Python デバッガー: ピラミッド アプリケーション","Python Debugger: Remote Attach":"Python デバッガー: リモートアタッチ","Python File":"Python ファイル","Python File with Arguments":"引数を含む Python ファイル","Refresh process list":"プロセスの一覧の更新","Remote Attach":"リモート接続","Remote Debugging":"リモート デバッグ","Select File":"ファイルの選択","Select Python File":"Python ファイルの選択","Select Python Interpreter":"Python インタープリターの選択","Select a Python Debugger debug configuration":"Python デバッグ構成を選択する","Select a debug configuration":"デバッグ構成を選択する","Select the process to attach to":"アタッチするプロセスを選択する","Show as Hex":"16 進数で表示","The debugger in the python extension no longer supports python versions minor than 3.8.":"Python 拡張機能のデバッガーでは、3.8 より小さい Python バージョンがサポートされなくなりました。","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"2020 年 5 月 1 日に非推奨となった ptvsd (Python デバッガー) に接続されていることをお知らせします。[debugpy](https://aka.ms/migrateToDebugpy) に切り替えてください。","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"デバッグを開始する前に Python インタープリターを選択する必要があります。\n\nヒント: ステータス バーの [インタープリターの選択] をクリックします。","cwd:":"cwd:","enter-your-module-name":"enter-your-module-name"}


==> extension/l10n/bundle.l10n.ko.json <==
{"Attach to a local process":"로컬 프로세스에 연결","Attach to a remote debug server":"원격 디버그 서버에 연결","Attach to process":"프로세스에 연결","Attach using Process ID":"프로세스 ID를 사용하여 연결","Browse Files...":"파일 찾아보기...","Browse your file system to find a Python file.":"파일 시스템을 찾아 Python 파일을 찾습니다.","Change Python Interpreter":"Python 인터프리터 변경","Command Line Arguments":"명령줄 인수","Debug Configuration":"디버그 구성","Debug Django":"Django 디버그","Debug FastAPI":"FastAPI 디버그","Debug Flask":"Flask 디버그","Debug Module":"디버그 모듈","Debug Pyramid":"Pyramid 디버그","Debug Stopped":"디버그 중지됨","Debug a Python module by invoking it with '-m'":"'-m'을 사용하여 Python 모듈을 호출하여 디버그","Debug the currently active Python file":"현재 활성 Python 파일 디버그","Debug the currently active Python file with arguments":"인수를 사용하는 현재 활성 Python 파일 디버그","Django":"Django","Do not show again":"다시 표시 안 함","Enter a Python module/package name":"Python 모듈/패키지 이름 입력","Enter a valid file path":"올바른 파일 경로를 입력하세요.","Enter a valid host name or IP address":"올바른 호스트 이름 또는 IP 주소 입력","Enter a valid module name":"올바른 모듈 이름 입력","Enter a valid name":"올바른 이름을 입력하세요.","Enter a valid port number":"올바른 포트 번호를 입력하세요.","Enter the command line arguments you want to pass to the program":"프로그램에 전달하려는 명령줄 인수 입력","Enter the path to app.py or select a file from the list.":"app.py 경로를 입력하거나 목록에서 파일을 선택하세요.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"development.ini의 경로를 입력하세요({0}은(는) 현재 작업 영역 폴더의 루트를 가리킴)","Enter the path to manage.py or select a file from the list.":"manage.py 경로를 입력하거나 목록에서 파일을 선택하세요.","Enter the path to the application, e.g. 'main.py' or 'main'":"애플리케이션의 경로(예: 'main.py' 또는 'main')를 입력합니다.","Enter the port number that the debug server is listening on":"디버그 서버가 수신 대기 중인 포트 번호를 입력합니다.","Failed to launch debugger for child process {0}":"하위 프로세스 {0}에 대한 디버거를 시작하지 못했습니다.","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Django 웹 애플리케이션 시작 및 디버그","Launch and debug a FastAPI web application":"FastAPI 웹 애플리케이션 시작 및 디버그","Launch and debug a Flask web application":"Flask 웹 애플리케이션 시작 및 디버그","Launch and debug a Pyramid web application":"피라미드 웹 애플리케이션 시작 및 디버그","Module":"모듈","More Info":"추가 정보","No process selected":"선택한 프로세스가 없음","No, I will do it later":"아니요, 나중에 수행하겠습니다.","Open launch.json":"launch.json 열기","Operating system '{0}' not supported.":"운영 체제 '{0}'은(는) 지원되지 않습니다.","Pyramid":"피라미드형","Python Debugger":"Python 디버거","Python Debugger extension loading...":"Python 디버거 확장 로드 중...","Python Debugger: Attach using Process Id":"Python 디버거: 프로세스 ID를 사용하여 연결","Python Debugger: Current File":"Python 디버거: 현재 파일","Python Debugger: Current File with Arguments":"Python 디버거: 인수가 있는 현재 파일","Python Debugger: Django":"Python 디버거: Django","Python Debugger: FastAPI":"Python 디버거: FastAPI","Python Debugger: Flask":"Python 디버거: Flask","Python Debugger: Module":"Python 디버거: 모듈","Python Debugger: Pyramid Application":"Python 디버거: 피라미드형 애플리케이션","Python Debugger: Remote Attach":"Python 디버거: 원격 연결","Python File":"Python 파일","Python File with Arguments":"인수를 사용하는 Python 파일","Refresh process list":"프로세스 목록형 새로 고침","Remote Attach":"원격 연결","Remote Debugging":"원격 디버깅","Select File":"파일 선택","Select Python File":"Python 파일 선택","Select Python Interpreter":"Python 인터프리터 선택","Select a Python Debugger debug configuration":"Python 디버거 디버그 구성 선택","Select a debug configuration":"디버그 구성 선택","Select the process to attach to":"연결할 프로세스 선택","Show as Hex":"16진수로 표시","The debugger in the python extension no longer supports python versions minor than 3.8.":"Python 확장의 디버거는 3.8 이전의 Python 버전을 더 이상 지원하지 않습니다.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"2020년 5월 1일자로 더 이상 사용되지 않는 ptvsd(Python 디버거)에 연결하고 있는 것으로 나타났습니다. [debugpy](https://aka.ms/migrateToDebugpy)로 전환하세요.","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"디버깅을 시작하기 전에 Python 인터프리터를 선택해야 합니다.\n\n팁: 상태 표시줄에서 \"인터프리터 선택\"을 클릭하세요.","cwd:":"cwd:","enter-your-module-name":"enter-your-module-name"}


==> extension/l10n/bundle.l10n.pl.json <==
{"Attach to a local process":"Dołącz do procesu lokalnego","Attach to a remote debug server":"Dołączanie do zdalnego serwera debugowania","Attach to process":"Dołącz do procesu","Attach using Process ID":"Dołącz przy użyciu identyfikatora procesu","Browse Files...":"Przeglądaj pliki...","Browse your file system to find a Python file.":"Przeglądaj system plików, aby znaleźć plik w języku Python.","Change Python Interpreter":"Zmień interpreter języka Python","Command Line Arguments":"Argumenty wiersza polecenia","Debug Configuration":"Konfiguracja debugowania","Debug Django":"Debugowanie struktury Django","Debug FastAPI":"Debuguj FastAPI","Debug Flask":"Debuguj strukturę Flask","Debug Module":"Moduł debugowania","Debug Pyramid":"Debuguj aplikację Piramida","Debug Stopped":"Zatrzymano debugowanie","Debug a Python module by invoking it with '-m'":"Debugowanie modułu języka Python przez wywołanie go za pomocą polecenia „-m”","Debug the currently active Python file":"Debugowanie aktualnie aktywnego pliku języka Python","Debug the currently active Python file with arguments":"Debugowanie aktualnie aktywnego pliku języka Python z argumentami","Django":"Django","Do not show again":"Nie pokazuj ponownie","Enter a Python module/package name":"Wprowadź nazwę modułu/pakietu języka Python","Enter a valid file path":"Wprowadź prawidłową ścieżkę pliku","Enter a valid host name or IP address":"Wprowadź prawidłową nazwę hosta lub prawidłowy adres IP","Enter a valid module name":"Wprowadź prawidłową nazwę modułu","Enter a valid name":"Wprowadź prawidłową nazwę","Enter a valid port number":"Wprowadź prawidłowy numer portu","Enter the command line arguments you want to pass to the program":"Wprowadź argumenty wiersza polecenia, które chcesz przekazać do programu","Enter the path to app.py or select a file from the list.":"Wprowadź ścieżkę do app.py lub wybierz plik z listy.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"Wprowadź ścieżkę do pliku development.ini ({0} wskazuje katalog główny bieżącego folderu obszaru roboczego)","Enter the path to manage.py or select a file from the list.":"Wprowadź ścieżkę do manage.py lub wybierz plik z listy.","Enter the path to the application, e.g. 'main.py' or 'main'":"Wprowadź ścieżkę do aplikacji, np. „main.py” lub „main”","Enter the port number that the debug server is listening on":"Wprowadź numer portu, na który nasłuchuje serwer debugowania","Failed to launch debugger for child process {0}":"Nie można uruchomić debugera dla procesu podrzędnego {0}","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Uruchamianie i debugowanie aplikacji internetowej Django","Launch and debug a FastAPI web application":"Uruchamianie i debugowanie aplikacji internetowej FastAPI","Launch and debug a Flask web application":"Uruchom i debuguj aplikację internetową Flask","Launch and debug a Pyramid web application":"Uruchamianie i debugowanie aplikacji internetowej Pyramid","Module":"Moduł","More Info":"Więcej informacji","No process selected":"Nie wybrano żadnego procesu","No, I will do it later":"Nie, zrobię to później","Open launch.json":"Otwórz plik launch.json","Operating system '{0}' not supported.":"System operacyjny „{0}” nie jest obsługiwany.","Pyramid":"Piramida","Python Debugger":"Debuger języka Python","Python Debugger extension loading...":"Ładowanie rozszerzenia debuggera języka Python...","Python Debugger: Attach using Process Id":"Debuger języka Python: Dołącz przy użyciu identyfikatora procesu","Python Debugger: Current File":"Debuger języka Python: Current File","Python Debugger: Current File with Arguments":"Debuger języka Python: Debugpy: bieżący plik z argumentami","Python Debugger: Django":"Debuger języka Python: Django","Python Debugger: FastAPI":"Debuger języka Python: FastAPI","Python Debugger: Flask":"Debuger języka Python: Flask","Python Debugger: Module":"Debuger języka Python: Moduł","Python Debugger: Pyramid Application":"Debuger języka Python: Aplikacja Piramida","Python Debugger: Remote Attach":"Debuger języka Python: Dołączanie zdalne","Python File":"Plik języka Python","Python File with Arguments":"Plik języka Python z argumentami","Refresh process list":"Odśwież listę procesów","Remote Attach":"Dołączanie zdalne","Remote Debugging":"Debugowanie zdalne","Select File":"Wybierz plik","Select Python File":"Wybierz plik języka Python","Select Python Interpreter":"Wybierz interpreter języka Python","Select a Python Debugger debug configuration":"Wybierz konfigurację debugowania dla debugera języka Python","Select a debug configuration":"Wybierz konfigurację debugowania","Select the process to attach to":"Wybierz docelowy proces dołączania","Show as Hex":"Pokaż jako szesnastkowy","The debugger in the python extension no longer supports python versions minor than 3.8.":"Debuger w rozszerzeniu języka Python nie obsługuje już wersji języka Python wcześniejszych niż 3.8.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"Zauważyliśmy, że dołączasz do narzędzia ptvsd (debuger języka Python), który został wycofany 1 maja 2020 r. Przełącz się na [debugpy](https://aka.ms/migrateToDebugpy).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"Przed rozpoczęciem debugowania musisz wybrać interpreter języka Python.\n\nPorada: kliknij pozycję „Select Interpreter” (Wybierz interpreter) na pasku stanu.","cwd:":"Cwd:","enter-your-module-name":"wprowadź nazwę modułu"}


==> extension/l10n/bundle.l10n.pt-br.json <==
{"Attach to a local process":"Anexar a um processo local","Attach to a remote debug server":"Anexar a um servidor de depuração remoto","Attach to process":"Anexar ao processo","Attach using Process ID":"Anexar usando a ID do Processo","Browse Files...":"Procurar arquivos...","Browse your file system to find a Python file.":"Navegue pelo sistema de arquivos para localizar um arquivo Python.","Change Python Interpreter":"Alterar o Interpretador Python","Command Line Arguments":"Argumentos de Linha de Comando","Debug Configuration":"Configuração da Depuração","Debug Django":"Depurar Django","Debug FastAPI":"Depurar FastAPI","Debug Flask":"Depurar Flask","Debug Module":"Módulo de Depuração","Debug Pyramid":"Depurar Pyramid","Debug Stopped":"Depuração Interrompida","Debug a Python module by invoking it with '-m'":"Depurar um módulo Python invocando-o com '-m'","Debug the currently active Python file":"Depurar o arquivo Python ativo no momento","Debug the currently active Python file with arguments":"Depurar o arquivo Python ativo no momento com argumentos","Django":"Django","Do not show again":"Não mostrar novamente","Enter a Python module/package name":"Insira um nome para o módulo/pacote Python","Enter a valid file path":"Insira um caminho do arquivo válido.","Enter a valid host name or IP address":"Insira um nome de host válido ou endereço IP","Enter a valid module name":"Insira um nome de módulo válido","Enter a valid name":"Insira um nome válido.","Enter a valid port number":"Insira um número de porta válido.","Enter the command line arguments you want to pass to the program":"Insira os argumentos de linha de comando que você deseja passar para o programa","Enter the path to app.py or select a file from the list.":"Insira o caminho para app.py ou selecione um arquivo da lista.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"Digite o caminho para development.ini ({0} aponta para a raiz da pasta do espaço de trabalho atual)","Enter the path to manage.py or select a file from the list.":"Insira o caminho para manage.py ou selecione um arquivo da lista.","Enter the path to the application, e.g. 'main.py' or 'main'":"Insira o caminho para o aplicativo, por exemplo, 'main.py' ou 'main'","Enter the port number that the debug server is listening on":"Insira o número da porta que o servidor de depuração está escutando","Failed to launch debugger for child process {0}":"Falha ao iniciar o depurador para o processo filho {0}","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Iniciar e depurar um aplicativo Web Django","Launch and debug a FastAPI web application":"Iniciar e depurar um aplicativo Web FastAPI","Launch and debug a Flask web application":"Iniciar e depurar um aplicativo Web Flask","Launch and debug a Pyramid web application":"Iniciar e depurar um aplicativo Web Pyramid","Module":"Módulo","More Info":"Mais Informações","No process selected":"Nenhum processo selecionado","No, I will do it later":"Não, farei isso mais tarde","Open launch.json":"Abrir launch.json","Operating system '{0}' not supported.":"O sistema operacional '{0}' não é suportado.","Pyramid":"Pyramid","Python Debugger":"Depurador do Python","Python Debugger extension loading...":"Carregando a extensão do Depurador do Python...","Python Debugger: Attach using Process Id":"Depurador do Python: Anexar usando o ID do Processo","Python Debugger: Current File":"Depurador do Python: Arquivo Atual","Python Debugger: Current File with Arguments":"Depurador do Python: Arquivo atual com argumentos","Python Debugger: Django":"Depurador do Python: Django","Python Debugger: FastAPI":"Depurador do Python: FastAPI","Python Debugger: Flask":"Depurador do Python: Flask","Python Debugger: Module":"Depurador do Python: Módulo","Python Debugger: Pyramid Application":"Depurador do Python: Aplicativo Pyramid","Python Debugger: Remote Attach":"Depurador do Python: Anexação Remota","Python File":"Arquivo Python","Python File with Arguments":"Arquivo Python com Argumentos","Refresh process list":"Atualizar a lista de processos","Remote Attach":"Anexação Remota","Remote Debugging":"Depuração Remota","Select File":"Selecionar Arquivo","Select Python File":"Selecionar Arquivo Python","Select Python Interpreter":"Selecionar Interpretador do Python","Select a Python Debugger debug configuration":"Selecione uma configuração de depuração do Python Debugger","Select a debug configuration":"Selecionar uma configuração de depuração","Select the process to attach to":"Selecione o processo ao qual anexar","Show as Hex":"Mostrar como Hexadecimal","The debugger in the python extension no longer supports python versions minor than 3.8.":"O depurador na extensão Python não suporta versões do Python menores que 3.8.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"Notamos que você está anexando ao ptvsd (depurador do Python), que foi preterido em 1º de maio de 2020. Mude para [debugpy](https://aka.ms/migrateToDebugpy).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"Você precisa selecionar um interpretador Python antes de iniciar a depuração.\n\nDica: clique em “Selecionar Interpretador” na barra de status.","cwd:":"cwd:","enter-your-module-name":"enter-your-module-name"}


==> extension/l10n/bundle.l10n.qps-ploc.json <==
{"Attach to a local process":"Ættæçh tø æ løçæl prøçëss","Attach to a remote debug server":"Ættæçh tø æ rëmøtë ðëþµg sërvër","Attach to process":"Ættæçh tø prøçëss","Attach using Process ID":"Ættæçh µsïñg Prøçëss ÏÐ","Browse Files...":"ßrøwsë Fïlës...","Browse your file system to find a Python file.":"ßrøwsë ÿøµr fïlë sÿstëm tø fïñð æ Pÿthøñ fïlë.","Change Python Interpreter":"Çhæñgë Pÿthøñ Ïñtërprëtër","Command Line Arguments":"Çømmæñð £ïñë Ærgµmëñts","Debug Configuration":"Ðëþµg Çøñfïgµrætïøñ","Debug Django":"Ðëþµg Ðjæñgø","Debug FastAPI":"Ðëþµg FæstÆPÏ","Debug Flask":"Ðëþµg Flæsk","Debug Module":"Ðëþµg Møðµlë","Debug Pyramid":"Ðëþµg Pÿræmïð","Debug Stopped":"Ðëþµg §tøppëð","Debug a Python module by invoking it with '-m'":"Ðëþµg æ Pÿthøñ møðµlë þÿ ïñvøkïñg ït wïth '-m'","Debug the currently active Python file":"Ðëþµg thë çµrrëñtlÿ æçtïvë Pÿthøñ fïlë","Debug the currently active Python file with arguments":"Ðëþµg thë çµrrëñtlÿ æçtïvë Pÿthøñ fïlë wïth ærgµmëñts","Django":"Ðjæñgø","Do not show again":"Ðø ñøt shøw ægæïñ","Enter a Python module/package name":"Ëñtër æ Pÿthøñ møðµlë/pæçkægë ñæmë","Enter a valid file path":"Ëñtër æ vælïð fïlë pæth","Enter a valid host name or IP address":"Ëñtër æ vælïð høst ñæmë ør ÏP æððrëss","Enter a valid module name":"Ëñtër æ vælïð møðµlë ñæmë","Enter a valid name":"Ëñtër æ vælïð ñæmë","Enter a valid port number":"Ëñtër æ vælïð pørt ñµmþër","Enter the command line arguments you want to pass to the program":"Ëñtër thë çømmæñð lïñë ærgµmëñts ÿøµ wæñt tø pæss tø thë prøgræm","Enter the path to app.py or select a file from the list.":"Ëñtër thë pæth tø æpp.pÿ ør sëlëçt æ fïlë frøm thë lïst.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"Ëñtër thë pæth tø ðëvëløpmëñt.ïñï ({0} pøïñts tø thë røøt øf thë çµrrëñt wørkspæçë følðër)","Enter the path to manage.py or select a file from the list.":"Ëñtër thë pæth tø mæñægë.pÿ ør sëlëçt æ fïlë frøm thë lïst.","Enter the path to the application, e.g. 'main.py' or 'main'":"Ëñtër thë pæth tø thë æpplïçætïøñ, ë.g. 'mæïñ.pÿ' ør 'mæïñ'","Enter the port number that the debug server is listening on":"Ëñtër thë pørt ñµmþër thæt thë ðëþµg sërvër ïs lïstëñïñg øñ","Failed to launch debugger for child process {0}":"Fæïlëð tø læµñçh ðëþµggër før çhïlð prøçëss {0}","FastAPI":"FæstÆPÏ","Flask":"Flæsk","Launch and debug a Django web application":"£æµñçh æñð ðëþµg æ Ðjæñgø wëþ æpplïçætïøñ","Launch and debug a FastAPI web application":"£æµñçh æñð ðëþµg æ FæstÆPÏ wëþ æpplïçætïøñ","Launch and debug a Flask web application":"£æµñçh æñð ðëþµg æ Flæsk wëþ æpplïçætïøñ","Launch and debug a Pyramid web application":"£æµñçh æñð ðëþµg æ Pÿræmïð wëþ æpplïçætïøñ","Module":"Møðµlë","More Info":"Mørë Ïñfø","No process selected":"Ñø prøçëss sëlëçtëð","No, I will do it later":"Ñø, Ï wïll ðø ït lætër","Open launch.json":"Øpëñ læµñçh.jsøñ","Operating system '{0}' not supported.":"Øpërætïñg sÿstëm '{0}' ñøt sµppørtëð.","Pyramid":"Pÿræmïð","Python Debugger":"Pÿthøñ Ðëþµggër","Python Debugger extension loading...":"Pÿthøñ Ðëþµggër ëxtëñsïøñ løæðïñg...","Python Debugger: Attach using Process Id":"Pÿthøñ Ðëþµggër: Ættæçh µsïñg Prøçëss Ïð","Python Debugger: Current File":"Pÿthøñ Ðëþµggër: Çµrrëñt Fïlë","Python Debugger: Current File with Arguments":"Pÿthøñ Ðëþµggër: Çµrrëñt Fïlë wïth Ærgµmëñts","Python Debugger: Django":"Pÿthøñ Ðëþµggër: Ðjæñgø","Python Debugger: FastAPI":"Pÿthøñ Ðëþµggër: FæstÆPÏ","Python Debugger: Flask":"Pÿthøñ Ðëþµggër: Flæsk","Python Debugger: Module":"Pÿthøñ Ðëþµggër: Møðµlë","Python Debugger: Pyramid Application":"Pÿthøñ Ðëþµggër: Pÿræmïð Æpplïçætïøñ","Python Debugger: Remote Attach":"Pÿthøñ Ðëþµggër: Rëmøtë Ættæçh","Python File":"Pÿthøñ Fïlë","Python File with Arguments":"Pÿthøñ Fïlë wïth Ærgµmëñts","Refresh process list":"Rëfrësh prøçëss lïst","Remote Attach":"Rëmøtë Ættæçh","Remote Debugging":"Rëmøtë Ðëþµggïñg","Select File":"§ëlëçt Fïlë","Select Python File":"§ëlëçt Pÿthøñ Fïlë","Select Python Interpreter":"§ëlëçt Pÿthøñ Ïñtërprëtër","Select a Python Debugger debug configuration":"§ëlëçt æ Pÿthøñ Ðëþµggër ðëþµg çøñfïgµrætïøñ","Select a debug configuration":"§ëlëçt æ ðëþµg çøñfïgµrætïøñ","Select the process to attach to":"§ëlëçt thë prøçëss tø ættæçh tø","Show as Hex":"§høw æs Hëx","The debugger in the python extension no longer supports python versions minor than 3.8.":"Thë ðëþµggër ïñ thë pÿthøñ ëxtëñsïøñ ñø løñgër sµppørts pÿthøñ vërsïøñs mïñør thæñ 3.8.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"Wë ñøtïçëð ÿøµ ærë ættæçhïñg tø ptvsð (Pÿthøñ ðëþµggër), whïçh wæs ðëprëçætëð øñ Mæÿ 1st, 2020. Plëæsë swïtçh tø [ðëþµgpÿ](https://ækæ.ms/mïgrætëTøÐëþµgpÿ).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"Ýøµ ñëëð tø sëlëçt æ Pÿthøñ ïñtërprëtër þëførë ÿøµ stært ðëþµggïñg.\n\nTïp: çlïçk øñ \"§ëlëçt Ïñtërprëtër\" ïñ thë stætµs þær.","cwd:":"çwð:","enter-your-module-name":"ëñtër-ÿøµr-møðµlë-ñæmë"}


==> extension/l10n/bundle.l10n.ru.json <==
{"Attach to a local process":"Подключить к локальному процессу","Attach to a remote debug server":"Присоединение к удаленному серверу отладки","Attach to process":"Присоединиться к процессу","Attach using Process ID":"Подключить с помощью идентификатора процесса","Browse Files...":"Обзор файлов...","Browse your file system to find a Python file.":"Просмотрите файловую систему, чтобы найти файл Python.","Change Python Interpreter":"Изменить интерпретатор Python","Command Line Arguments":"Аргументы командной строки","Debug Configuration":"Конфигурация отладки","Debug Django":"Отладка Django","Debug FastAPI":"Отладка FastAPI","Debug Flask":"Отладка Flask","Debug Module":"Модуль отладки","Debug Pyramid":"Пирамида отладки","Debug Stopped":"Отладка остановлена","Debug a Python module by invoking it with '-m'":"Отладка модуля Python путем его вызова с помощью «-m»","Debug the currently active Python file":"Отладка текущего активного файла Python","Debug the currently active Python file with arguments":"Отладка текущего активного файла Python с аргументами","Django":"Django","Do not show again":"Больше не показывать","Enter a Python module/package name":"Введите имя модуля или пакета Python","Enter a valid file path":"Введите допустимый путь к файлу","Enter a valid host name or IP address":"Ввод допустимого имени или IP-адреса узла","Enter a valid module name":"Введите допустимое имя модуля","Enter a valid name":"Введите допустимое имя","Enter a valid port number":"Введите допустимый номер порта","Enter the command line arguments you want to pass to the program":"Введите аргументы командной строки, которые вы хотите передать программе.","Enter the path to app.py or select a file from the list.":"Введите путь к app.py или выберите файл из списка.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"Введите путь к development.ini ({0}указывает на корень папки текущей рабочей области)","Enter the path to manage.py or select a file from the list.":"Введите путь к manage.py или выберите файл из списка.","Enter the path to the application, e.g. 'main.py' or 'main'":"Введите путь к приложению, например «main.py» или «main»","Enter the port number that the debug server is listening on":"Введите номер порта, который прослушивает сервер отладки","Failed to launch debugger for child process {0}":"Не удалось запустить отладчик для дочернего процесса {0}","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Запуск и отладка веб-приложения Django","Launch and debug a FastAPI web application":"Запуск и отладка веб-приложения FastAPI","Launch and debug a Flask web application":"Запуск и отладка веб-приложения Flask","Launch and debug a Pyramid web application":"Запуск и отладка веб-приложения Pyramid","Module":"Модуль","More Info":"Дополнительные сведения","No process selected":"Процесс не выбран","No, I will do it later":"Нет, выполню позже","Open launch.json":"Открыть launch.json","Operating system '{0}' not supported.":"Операционная система «{0}» не поддерживается.","Pyramid":"Пирамида","Python Debugger":"Отладчик Python","Python Debugger extension loading...":"Загрузка расширения отладчика Python...","Python Debugger: Attach using Process Id":"Отладчик Python: Подключить с помощью идентификатора процесса","Python Debugger: Current File":"Отладчик Python: Текущий файл","Python Debugger: Current File with Arguments":"Отладчик Python: Текущий файл с аргументами","Python Debugger: Django":"Отладчик Python: Django","Python Debugger: FastAPI":"Отладчик Python: FastAPI","Python Debugger: Flask":"Отладчик Python: Flask","Python Debugger: Module":"Отладчик Python: Модуль","Python Debugger: Pyramid Application":"Отладчик Python: Приложение Pyramid","Python Debugger: Remote Attach":"Отладчик Python: Удаленное подключение","Python File":"Файл Python","Python File with Arguments":"Файл Python с аргументами","Refresh process list":"Обновить список процессов","Remote Attach":"Удаленное подключение","Remote Debugging":"Удаленная отладка","Select File":"Выберите файл","Select Python File":"Выбор файла Python","Select Python Interpreter":"Выбор интерпретатора Python","Select a Python Debugger debug configuration":"Выберите конфигурацию отладки отладчика Python","Select a debug configuration":"Выбрать конфигурацию отладки","Select the process to attach to":"Выберите процесс, к которому нужно выполнить подключение","Show as Hex":"Показать как шестнадцатеричный","The debugger in the python extension no longer supports python versions minor than 3.8.":"The debugger in the python extension no longer supports python versions minor than 3.8.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"Мы заметили, что вы подключаетесь к ptvsd (отладчику Python), который устарел 1 мая 2020 года. Переключитесь на [debugpy](https://aka.ms/migrateToDebugpy).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"Перед началом отладки необходимо выбрать интерпретатор Python.\n\nСовет: нажмите \"Выбор интерпретатора\" в строке состояния.","cwd:":"Cwd:","enter-your-module-name":"enter-your-module-name"}


==> extension/l10n/bundle.l10n.tr.json <==
{"Attach to a local process":"Yerel işleme ekle","Attach to a remote debug server":"Uzaktan hata ayıklama sunucusuna ekle","Attach to process":"İşleme ekle","Attach using Process ID":"İşlem Kimliği kullanarak ekle","Browse Files...":"Dosyalara Göz At...","Browse your file system to find a Python file.":"Python dosyasını bulmak için dosya sisteminize göz atın.","Change Python Interpreter":"Python Yorumlayıcısını Değiştir","Command Line Arguments":"Komut Satırı Bağımsız Değişkenleri","Debug Configuration":"Hata Ayıklama Yapılandırması","Debug Django":"Django’da Hata Ayıkla","Debug FastAPI":"FastAPI'da Hata Ayıkla","Debug Flask":"Flask'te Hata Ayıkla","Debug Module":"Hata Ayıklama Modülü","Debug Pyramid":"Pyramid’de Hata Ayıklama","Debug Stopped":"Hata Ayıklama Durduruldu","Debug a Python module by invoking it with '-m'":"Python modülünü '-m' ile çağırarak hata ayıklayın","Debug the currently active Python file":"Şu anda etkin olan Python dosyasında hata ayıkla","Debug the currently active Python file with arguments":"Şu anda etkin olan ve bağımsız değişkenler içeren Python dosyasında hata ayıklayın","Django":"Django","Do not show again":"Tekrar gösterme","Enter a Python module/package name":"Python modülü/paketi adını girin","Enter a valid file path":"Geçerli bir dosya yolu girin","Enter a valid host name or IP address":"Geçerli bir ana bilgisayar adı veya IP adresi girin","Enter a valid module name":"Geçerli bir modül adı girin","Enter a valid name":"Geçerli bir ad girin","Enter a valid port number":"Geçerli bir bağlantı noktası numarası girin","Enter the command line arguments you want to pass to the program":"Programa geçirmek istediğiniz komut satırı bağımsız değişkenlerini girin","Enter the path to app.py or select a file from the list.":"app.py dosyasının yolunu girin veya listeden bir dosya seçin.","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"Development.ini yolunu girin ({0}, geçerli çalışma alanı klasörünün kökünü belirtir)","Enter the path to manage.py or select a file from the list.":"manage.py dosyasının yolunu girin veya listeden bir dosya seçin.","Enter the path to the application, e.g. 'main.py' or 'main'":"Uygulamanın yolunu girin, örneğin 'main.py' veya 'main'","Enter the port number that the debug server is listening on":"Hata ayıklama sunucusunun dinlediği bağlantı noktasının numarasını girin","Failed to launch debugger for child process {0}":"Alt işlem {0} için hata ayıklayıcısı başlatılamadı","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"Django web uygulamasını başlat ve hata ayıkla","Launch and debug a FastAPI web application":"FastAPI web uygulamasını başlat ve hata ayıkla","Launch and debug a Flask web application":"Flask web uygulamasını başlat ve hata ayıkla","Launch and debug a Pyramid web application":"Pyramid web uygulamasını başlat ve hata ayıkla","Module":"Modül","More Info":"Daha Fazla Bilgi","No process selected":"İşlem seçilmedi","No, I will do it later":"Hayır, daha sonra yapacağım","Open launch.json":"launch.json dosyasını aç","Operating system '{0}' not supported.":"‘{0}’ işletim sistemi desteklenmiyor.","Pyramid":"Piramit","Python Debugger":"Python Hata Ayıklayıcısı","Python Debugger extension loading...":"Python Hata Ayıklayıcı uzantısı yükleniyor...","Python Debugger: Attach using Process Id":"Python Hata Ayıklayıcısı: İşlem Kimliği kullanarak ekle","Python Debugger: Current File":"Python Hata Ayıklayıcısı: Geçerli Dosya","Python Debugger: Current File with Arguments":"Python Hata Ayıklayıcısı: Bağımsız Değişkenler içeren Geçerli Dosya","Python Debugger: Django":"Python Hata Ayıklayıcısı: Django","Python Debugger: FastAPI":"Python Hata Ayıklayıcısı: FastAPI","Python Debugger: Flask":"Python Hata Ayıklayıcısı: Flask","Python Debugger: Module":"Python Hata Ayıklayıcısı: Modül","Python Debugger: Pyramid Application":"Python Hata Ayıklayıcısı: Piramit Uygulaması","Python Debugger: Remote Attach":"Python Hata Ayıklayıcısı: Uzaktan Ekleme","Python File":"Python Dosyası","Python File with Arguments":"Bağımsız Değişkenler içeren Python Dosyası","Refresh process list":"İşlem listesini yenile","Remote Attach":"Uzaktan Ekleme","Remote Debugging":"Uzaktan Hata Ayıklama","Select File":"Dosya Seç","Select Python File":"Python Dosyası Seç","Select Python Interpreter":"Python Yorumlayıcısını seçin","Select a Python Debugger debug configuration":"Python Hata Ayıklayıcısı hata ayıklama yapılandırması seçin","Select a debug configuration":"Bir hata ayıklama yapılandırması seçin","Select the process to attach to":"Eklenilecek işlemi seçin","Show as Hex":"Onaltılık olarak göster","The debugger in the python extension no longer supports python versions minor than 3.8.":"Python uzantısındaki hata ayıklayıcısı artık 3.8 altındaki Python sürümlerini desteklemiyor.","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"1 Mayıs 2020'de kullanım dışı bırakılan ptvsd'ye (Python hata ayıklayıcısı) eklediğinizi algıladık. Lütfen [debugpy](https://aka.ms/migrateToDebugpy)’a geçiş yapın.","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"Hata ayıklamaya başlamadan önce bir Python yorumlayıcısı seçmeniz gerekir.\n\nİpucu: durum çubuğunda \"Yorumlayıcı Seç\"e tıklayın.","cwd:":"cwd:","enter-your-module-name":"modül adınızı girin"}


==> extension/l10n/bundle.l10n.zh-cn.json <==
{"Attach to a local process":"附加到本地进程","Attach to a remote debug server":"附加到远程调试服务器","Attach to process":"附加到进程","Attach using Process ID":"使用进程 ID 进行附加","Browse Files...":"浏览文件...","Browse your file system to find a Python file.":"浏览文件系统以查找 Python 文件。","Change Python Interpreter":"更改 Python 解释器","Command Line Arguments":"命令行参数","Debug Configuration":"调试配置","Debug Django":"调试 Django 应用程序","Debug FastAPI":"调试 FastAPI","Debug Flask":"调试 Flask","Debug Module":"调试模块","Debug Pyramid":"调试 Pyramid","Debug Stopped":"调试已停止","Debug a Python module by invoking it with '-m'":"通过使用 \\\"-m\\\" 调用 Python 模块来调试它","Debug the currently active Python file":"调试当前正在运行的 Python 文件","Debug the currently active Python file with arguments":"使用参数调试当前活动的 Python 文件","Django":"Django","Do not show again":"不再显示","Enter a Python module/package name":"输入 Python 模块/包名称","Enter a valid file path":"输入有效的文件路径","Enter a valid host name or IP address":"输入有效主机名或 IP 地址","Enter a valid module name":"输入有效的模块名称","Enter a valid name":"输入有效名称","Enter a valid port number":"请输入一个有效的端口号。","Enter the command line arguments you want to pass to the program":"输入要传递给程序的命令行参数","Enter the path to app.py or select a file from the list.":"输入 app.py 的路径或从列表中选择文件。","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"输入 development.ini 的路径({0} 指向当前工作区文件夹的根目录)","Enter the path to manage.py or select a file from the list.":"输入 manage.py 的路径或从列表中选择文件。","Enter the path to the application, e.g. 'main.py' or 'main'":"请输入应用程序的路径，例如 \\\"main.py\\\" 或 \\\"main\\\"","Enter the port number that the debug server is listening on":"输入调试服务器正在侦听的端口号","Failed to launch debugger for child process {0}":"无法为子进程 {0} 启动调试器","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"启动和调试 Django Web 应用程序","Launch and debug a FastAPI web application":"启动和调试 FastAPI Web 应用程序","Launch and debug a Flask web application":"启动和调试 Flask Web 应用程序","Launch and debug a Pyramid web application":"启动和调试 Pyramid Web 应用程序","Module":"模块","More Info":"详细信息","No process selected":"未选择进程","No, I will do it later":"否，我将稍后执行此操作","Open launch.json":"打开 launch.json","Operating system '{0}' not supported.":"不支持操作系统“{0}”。","Pyramid":"Pyramid","Python Debugger":"Python 调试程序","Python Debugger extension loading...":"正在加载 Python 调试器扩展...","Python Debugger: Attach using Process Id":"Python 调试程序: 使用进程 ID 附加","Python Debugger: Current File":"Python 调试程序: 当前文件","Python Debugger: Current File with Arguments":"Python 调试程序: 包含参数的当前文件","Python Debugger: Django":"Python 调试程序: Django","Python Debugger: FastAPI":"Python 调试程序: FastAPI","Python Debugger: Flask":"Python 调试程序: Flask","Python Debugger: Module":"Python 调试程序: 模块","Python Debugger: Pyramid Application":"Python 调试程序: Pyramid 应用程序","Python Debugger: Remote Attach":"Python 调试程序: 远程附加","Python File":"Python 文件","Python File with Arguments":"带有参数的 Python 文件","Refresh process list":"刷新进程列表","Remote Attach":"远程附加","Remote Debugging":"远程调试","Select File":"选择文件","Select Python File":"选择 Python 文件","Select Python Interpreter":"选择 Python 解释器","Select a Python Debugger debug configuration":"选择 Python 调试程序调试配置","Select a debug configuration":"选择调试配置","Select the process to attach to":"选择要附加到的进程","Show as Hex":"显示为十六进制","The debugger in the python extension no longer supports python versions minor than 3.8.":"python 扩展中的调试程序不再支持低于 3.8 的 python 版本。","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"我们注意到你正在连接已于 2020 年 5 月 1 日被弃用的 ptvsd (Python 调试器)。请切换到 [debugpy](https://aka.ms/migrateToDebugpy)。","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"在开始调试之前，需要选择 Python 解释器。\n\n提示: 单击状态栏中的“选择解释器”。","cwd:":"cwd:","enter-your-module-name":"enter-your-module-name"}


==> extension/l10n/bundle.l10n.zh-tw.json <==
{"Attach to a local process":"附加到本機處理序","Attach to a remote debug server":"連結到遠端偵錯伺服器","Attach to process":"附加至處理序","Attach using Process ID":"使用處理程式識別碼附加","Browse Files...":"瀏覽檔案...","Browse your file system to find a Python file.":"瀏覽您的檔案系統以尋找 Python 檔案。","Change Python Interpreter":"變更 Python 解譯器","Command Line Arguments":"命令列的引數","Debug Configuration":"偵錯設定","Debug Django":"為 Django 進行偵錯","Debug FastAPI":"為 FastAPI 進行偵錯","Debug Flask":"為 Flask 進行偵錯","Debug Module":"為模組進行偵錯","Debug Pyramid":"為 Pyramid 進行偵錯","Debug Stopped":"偵錯已停止","Debug a Python module by invoking it with '-m'":"使用 '-m' 叫用 Python 模組來對其偵錯","Debug the currently active Python file":"偵錯目前使用中的 Python 檔案","Debug the currently active Python file with arguments":"使用引數對目前使用中的 Python 檔案進行偵錯","Django":"Django","Do not show again":"不要再顯示","Enter a Python module/package name":"輸入 Python 模組/套件名稱","Enter a valid file path":"輸入有效的檔案路徑","Enter a valid host name or IP address":"輸入有效的主機名稱或 IP 位址","Enter a valid module name":"輸入有效的模組名稱","Enter a valid name":"請輸入有效的名稱。","Enter a valid port number":"請輸入有效的連接埠號碼。","Enter the command line arguments you want to pass to the program":"輸入您要傳遞給程式的命令列引數","Enter the path to app.py or select a file from the list.":"輸入要 app.py 的路徑，或從清單中選取檔案。","Enter the path to development.ini ({0} points to the root of the current workspace folder)":"輸入 development.ini 的路徑 ({0} 指向目前工作區資料夾的根目錄)","Enter the path to manage.py or select a file from the list.":"輸入要 manage.py 的路徑，或從清單中選取檔案。","Enter the path to the application, e.g. 'main.py' or 'main'":"輸入應用程式的路徑，例如 'main.py' 或 'main'","Enter the port number that the debug server is listening on":"輸入偵錯伺服器正在接聽的連接埠號碼","Failed to launch debugger for child process {0}":"無法為子處理序 {0} 啟動偵錯工具","FastAPI":"FastAPI","Flask":"Flask","Launch and debug a Django web application":"啟動 Django Web 應用程式並對其偵錯","Launch and debug a FastAPI web application":"啟動 FastAPI Web 應用程式並對其偵錯","Launch and debug a Flask web application":"啟動 Flask Web 應用程式並對其偵錯","Launch and debug a Pyramid web application":"啟動 Pyramid Web 應用程式並對其偵錯","Module":"模組","More Info":"更多資訊","No process selected":"未選取任何處理序","No, I will do it later":"否，我稍後會執行","Open launch.json":"開啟 launch.json","Operating system '{0}' not supported.":"不支援作業系統 '{0}'。","Pyramid":"Pyramid","Python Debugger":"Python 偵錯工具","Python Debugger extension loading...":"Python 偵錯工具延伸模載入中...","Python Debugger: Attach using Process Id":"Python 偵錯工具: 使用處理程式識別碼附加","Python Debugger: Current File":"Python 偵錯工具: 目前檔案","Python Debugger: Current File with Arguments":"Python 偵錯工具: 帶引數的目前檔案","Python Debugger: Django":"Python 偵錯工具: Django","Python Debugger: FastAPI":"Python 偵錯工具: FastAPI","Python Debugger: Flask":"Python 偵錯工具: Flask","Python Debugger: Module":"Python 偵錯工具: 模組","Python Debugger: Pyramid Application":"Python 偵錯工具: Pyramid Application","Python Debugger: Remote Attach":"Python 偵錯工具: 遠端附加","Python File":"Python 檔案","Python File with Arguments":"具有引數的 Python 檔案","Refresh process list":"重新整理處理序清單","Remote Attach":"遠端附加","Remote Debugging":"遠端偵錯","Select File":"選取檔案","Select Python File":"選取 Python 檔案","Select Python Interpreter":"選取 Python 解譯器","Select a Python Debugger debug configuration":"選取 Python 偵錯工具偵錯設定","Select a debug configuration":"選取偵錯設定","Select the process to attach to":"選取要附加至的目標處理序","Show as Hex":"顯示為十六進位","The debugger in the python extension no longer supports python versions minor than 3.8.":"Python 延伸模組中的偵錯工具不再支援小於 3.8 的 Python 版本。","We noticed you are attaching to ptvsd (Python debugger), which was deprecated on May 1st, 2020. Please switch to [debugpy](https://aka.ms/migrateToDebugpy).":"我們注意到您正在附加到 ptvsd (Python 偵錯工具)，已於 2020 年 5 月 1 日淘汰。請切換到 [debugpy](https://aka.ms/migrateToDebugpy).","You need to select a Python interpreter before you start debugging.\n\nTip: click on \"Select Interpreter\" in the status bar.":"您必須先選取 Python 解譯器，才能開始偵錯。\n\n提示: 按一下狀態列中的 [選取解譯器]。","cwd:":"cwd:","enter-your-module-name":"enter-your-module-name"}


==> extension/package.json <==
{"name":"debugpy","displayName":"Python Debugger","description":"Python Debugger extension using debugpy.","version":"2024.10.0","publisher":"ms-python","enabledApiProposals":["portsAttributes","contribIssueReporter","debugVisualization","contribViewsWelcome"],"license":"MIT","homepage":"https://github.com/Microsoft/vscode-python-debugger","repository":{"type":"git","url":"https://github.com/microsoft/vscode-python-debugger.git"},"bugs":{"url":"https://github.com/Microsoft/vscode-python-debugger/issues"},"icon":"icon.png","keywords":["python","debugger","debugpy"],"engines":{"vscode":"^1.92.0"},"categories":["Debuggers"],"activationEvents":["onDebugInitialConfigurations","onDebugDynamicConfigurations:debugpy","onDebugResolve:debugpy","onLanguage:python"],"main":"./dist/extension.js","l10n":"./l10n","contributes":{"commands":[{"category":"Python Debugger","command":"debugpy.debugInTerminal","icon":"$(debug-alt)","title":"%debugpy.command.debugInTerminal.title%"},{"category":"Python Debugger","command":"debugpy.debugUsingLaunchConfig","icon":"$(debug-alt)","title":"%debugpy.command.debugUsingLaunchConfig.title%"},{"category":"Python Debugger","command":"debugpy.clearCacheAndReload","title":"%debugpy.command.clearCacheAndReload.title%"},{"category":"Python Debugger","command":"debugpy.viewOutput","icon":{"dark":"resources/dark/repl.svg","light":"resources/light/repl.svg"},"title":"%debugpy.command.viewOutput.title%"},{"category":"Python Debugger","command":"debugpy.reportIssue","title":"%debugpy.command.reportIssue.title%"}],"menus":{"issue/reporter":[{"command":"debugpy.reportIssue"}],"commandPalette":[{"category":"Python Debugger","command":"debugpy.clearCacheAndReload","title":"%debugpy.command.clearCacheAndReload.title%"},{"category":"Python Debugger","command":"debugpy.debugInTerminal","icon":"$(debug-alt)","title":"%debugpy.command.debugInTerminal.title%","when":"!virtualWorkspace && shellExecutionSupported && editorLangId == python"},{"category":"Python Debugger","command":"debugpy.debugUsingLaunchConfig","icon":"$(debug-alt)","title":"%debugpy.command.debugUsingLaunchConfig.title%","when":"!virtualWorkspace && shellExecutionSupported && editorLangId == python"},{"category":"Python Debugger","command":"debugpy.viewOutput","title":"%debugpy.command.viewOutput.title%"},{"category":"Python Debugger","command":"debugpy.reportIssue","title":"%debugpy.command.reportIssue.title%","when":"!virtualWorkspace && shellExecutionSupported"}],"editor/title/run":[{"command":"debugpy.debugInTerminal","title":"%debugpy.command.debugInTerminal.title%","when":"resourceLangId == python && !isInDiffEditor && !virtualWorkspace && shellExecutionSupported"},{"command":"debugpy.debugUsingLaunchConfig","title":"%debugpy.command.debugUsingLaunchConfig.title%","when":"resourceLangId == python && !isInDiffEditor && !virtualWorkspace && shellExecutionSupported"}]},"configuration":{"properties":{"debugpy.debugJustMyCode":{"default":true,"description":"%debugpy.debugJustMyCode.description%","scope":"resource","type":"boolean"},"debugpy.showPythonInlineValues":{"default":false,"description":"%debugpy.showPythonInlineValues.description%","scope":"resource","type":"boolean","tags":["experimental"]}},"title":"Python Debugger","type":"object"},"debuggers":[{"configurationAttributes":{"attach":{"properties":{"connect":{"label":"Attach by connecting to debugpy over a socket.","properties":{"host":{"default":"127.0.0.1","description":"Hostname or IP address to connect to.","type":"string"},"port":{"description":"Port to connect to.","type":["number","string"]}},"required":["port"],"type":"object"},"debugAdapterPath":{"description":"Path (fully qualified) to the python debug adapter executable.","type":"string"},"django":{"default":false,"description":"Django debugging.","type":"boolean"},"jinja":{"default":null,"description":"Jinja template debugging (e.g. Flask).","enum":[false,null,true]},"justMyCode":{"default":true,"description":"If true, show and debug only user-written code. If false, show and debug all code, including library calls.","type":"boolean"},"listen":{"label":"Attach by listening for incoming socket connection from debugpy","properties":{"host":{"default":"127.0.0.1","description":"Hostname or IP address of the interface to listen on.","type":"string"},"port":{"description":"Port to listen on.","type":["number","string"]}},"required":["port"],"type":"object"},"logToFile":{"default":false,"description":"Enable logging of debugger events to a log file. This file can be found in the debugpy extension install folder.","type":"boolean"},"pathMappings":{"default":[],"items":{"label":"Path mapping","properties":{"localRoot":{"default":"${workspaceFolder}","label":"Local source root.","type":"string"},"remoteRoot":{"default":"","label":"Remote source root.","type":"string"}},"required":["localRoot","remoteRoot"],"type":"object"},"label":"Path mappings.","type":"array"},"processId":{"anyOf":[{"default":"${command:pickProcess}","description":"Use process picker to select a process to attach, or Process ID as integer.","enum":["${command:pickProcess}"]},{"description":"ID of the local process to attach to.","type":"integer"}]},"redirectOutput":{"default":true,"description":"Redirect output.","type":"boolean"},"showReturnValue":{"default":true,"description":"Show return value of functions when stepping.","type":"boolean"},"subProcess":{"default":false,"description":"Whether to enable Sub Process debugging","type":"boolean"},"consoleName":{"default":"Python Debug Console","description":"Display name of the debug console or terminal","type":"string"}}},"launch":{"properties":{"args":{"default":[],"description":"Command line arguments passed to the program. For string type arguments, it will pass through the shell as is, and therefore all shell variable expansions will apply. But for the array type, the values will be shell-escaped.","items":{"type":"string"},"anyOf":[{"default":"${command:pickArgs}","enum":["${command:pickArgs}"]},{"type":["array","string"]}]},"autoReload":{"default":{},"description":"Configures automatic reload of code on edit.","properties":{"enable":{"default":false,"description":"Automatically reload code on edit.","type":"boolean"},"exclude":{"default":["**/.git/**","**/.metadata/**","**/__pycache__/**","**/node_modules/**","**/site-packages/**"],"description":"Glob patterns of paths to exclude from auto reload.","items":{"type":"string"},"type":"array"},"include":{"default":["**/*.py","**/*.pyw"],"description":"Glob patterns of paths to include in auto reload.","items":{"type":"string"},"type":"array"}},"type":"object"},"console":{"default":"integratedTerminal","description":"Where to launch the debug target: internal console, integrated terminal, or external terminal.","enum":["externalTerminal","integratedTerminal","internalConsole"]},"cwd":{"default":"${workspaceFolder}","description":"Absolute path to the working directory of the program being debugged. Default is the root directory of the file (leave empty).","type":"string"},"debugAdapterPath":{"description":"Path (fully qualified) to the Python debug adapter executable.","type":"string"},"autoStartBrowser":{"default":false,"description":"Open external browser to launch the application","type":"boolean"},"django":{"default":false,"description":"Django debugging.","type":"boolean"},"env":{"additionalProperties":{"type":"string"},"default":{},"description":"Environment variables defined as a key value pair. Property ends up being the Environment Variable and the value of the property ends up being the value of the Env Variable.","type":"object"},"envFile":{"default":"${workspaceFolder}/.env","description":"Absolute path to a file containing environment variable definitions.","type":"string"},"gevent":{"default":false,"description":"Enable debugging of gevent monkey-patched code.","type":"boolean"},"jinja":{"default":null,"description":"Jinja template debugging (e.g. Flask).","enum":[false,null,true]},"justMyCode":{"default":true,"description":"Debug only user-written code.","type":"boolean"},"logToFile":{"default":false,"description":"Enable logging of debugger events to a log file. This file can be found in the debugpy extension install folder.","type":"boolean"},"module":{"default":"","description":"Name of the module to be debugged.","type":"string"},"pathMappings":{"default":[],"items":{"label":"Path mapping","properties":{"localRoot":{"default":"${workspaceFolder}","label":"Local source root.","type":"string"},"remoteRoot":{"default":"","label":"Remote source root.","type":"string"}},"required":["localRoot","remoteRoot"],"type":"object"},"label":"Path mappings.","type":"array"},"program":{"default":"${file}","description":"Absolute path to the program.","type":"string"},"purpose":{"default":[],"description":"Tells extension to use this configuration for test debugging, or when using debug-in-terminal command.","items":{"enum":["debug-test","debug-in-terminal"],"enumDescriptions":["Use this configuration while debugging tests using test view or test debug commands.","Use this configuration while debugging a file using debug in terminal button in the editor."]},"type":"array"},"pyramid":{"default":false,"description":"Whether debugging Pyramid applications.","type":"boolean"},"python":{"default":"${command:python.interpreterPath}","description":"Absolute path to the Python interpreter executable; overrides workspace configuration if set.","type":"string"},"pythonArgs":{"default":[],"description":"Command-line arguments passed to the Python interpreter. To pass arguments to the debug target, use \"args\".","items":{"type":"string"},"type":"array"},"redirectOutput":{"default":true,"description":"Redirect output.","type":"boolean"},"showReturnValue":{"default":true,"description":"Show return value of functions when stepping.","type":"boolean"},"stopOnEntry":{"default":false,"description":"Automatically stop after launch.","type":"boolean"},"subProcess":{"default":false,"description":"Whether to enable Sub Process debugging.","type":"boolean"},"sudo":{"default":false,"description":"Running debug program under elevated permissions (on Unix).","type":"boolean"},"guiEventLoop":{"default":"matplotlib","description":"The GUI event loop that's going to run. Possible values: \"matplotlib\", \"wx\", \"qt\", \"none\", or a custom function that'll be imported and run.","type":"string"},"consoleName":{"default":"Python Debug Console","description":"Display name of the debug console or terminal","type":"string"}}}},"configurationSnippets":[],"label":"Python Debugger","languages":["python"],"type":"debugpy","variables":{"pickProcess":"debugpy.pickLocalProcess","pickArgs":"debugpy.pickArgs"},"when":"!virtualWorkspace && shellExecutionSupported"}],"debugVisualizers":[{"id":"inlineHexDecoder","when":"debugConfigurationType == 'debugpy' && (variableType == 'float' || variableType == 'int')"}],"viewsWelcome":[{"view":"debug","contents":"\n[Show automatic Python configurations](command:workbench.action.debug.selectandstart?%5B%22debugpy%22%5D)\n","when":"dynamicPythonConfigAvailable"}]},"extensionDependencies":["ms-python.python"],"scripts":{"vscode:prepublish":"npm run package","compile":"webpack","watch":"webpack --watch","package":"webpack --mode production --devtool hidden-source-map","compile-tests":"tsc -p . --outDir out","watch-tests":"tsc -p . -w --outDir out","pretest":"npm run compile-tests && npm run compile && npm run lint","lint":"eslint src --ext ts","format-check":"prettier --check 'src/**/*.ts' 'build/**/*.yml' '.github/**/*.yml'","format-fix":"prettier --write 'src/**/*.ts' 'build/**/*.yml' '.github/**/*.yml'","test":"node ./out/test/runTest.js","vsce-package":"npx @vscode/vsce package -o python-debugger.vsix"},"devDependencies":{"@types/chai":"^4.3.4","@types/chai-as-promised":"^7.1.8","@types/fs-extra":"^11.0.4","@types/glob":"^7.2.0","@types/lodash":"^4.14.191","@types/mocha":"^10.0.1","@types/node":"18.x","@types/semver":"^7.3.13","@types/sinon":"^10.0.13","@types/vscode":"^1.87.0","@typescript-eslint/eslint-plugin":"^5.62.0","@typescript-eslint/parser":"^5.62.0","@vscode/test-electron":"^2.3.9","@vscode/vsce":"^2.24.0","chai":"^4.3.7","chai-as-promised":"^7.1.1","eslint":"^8.50.0","glob":"^8.0.3","mocha":"^10.0.0","prettier":"^3.0.3","semver":"^7.5.4","sinon":"^15.0.2","ts-loader":"^9.3.1","ts-mockito":"^2.6.1","typemoq":"^2.1.0","typescript":"^5.2.2","webpack":"^5.87.0","webpack-cli":"^5.1.4"},"dependencies":{"@vscode/debugadapter":"^1.65.0","@vscode/debugprotocol":"^1.65.0","@vscode/extension-telemetry":"^0.8.5","@vscode/python-extension":"^1.0.5","fs-extra":"^11.2.0","iconv-lite":"^0.6.3","inversify":"^6.0.1","jsonc-parser":"^3.2.0","lodash":"^4.17.21","reflect-metadata":"^0.1.13","vscode-languageclient":"^8.0.2"}}


==> extension/package.nls.cs.json <==
{"debugpy.command.clearCacheAndReload.title":"Vymazat okno Mezipaměti a Znovu načíst","debugpy.command.debugInTerminal.title":"Ladicí program Pythonu: Ladit soubor Pythonu","debugpy.command.debugUsingLaunchConfig.title":"Ladicí program Pythonu: Ladit pomocí souboru launch.json","debugpy.command.reportIssue.title":"Nahlásit problém…","debugpy.command.viewOutput.title":"Zobrazit výstup","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.de.json <==
{"debugpy.command.clearCacheAndReload.title":"Fenster \"Cache löschen und neu laden\"","debugpy.command.debugInTerminal.title":"Python-Debugger: Python-Datei debuggen","debugpy.command.debugUsingLaunchConfig.title":"Python-Debugger: Debuggen mithilfe von launch.json","debugpy.command.reportIssue.title":"Problem melden...","debugpy.command.viewOutput.title":"Ausgabe Anzeigen","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.es.json <==
{"debugpy.command.clearCacheAndReload.title":"Borrar la caché y volver a cargar la ventana","debugpy.command.debugInTerminal.title":"Depurador de Python: depurar archivo de Python","debugpy.command.debugUsingLaunchConfig.title":"Depurador de Python: depurar mediante launch.json","debugpy.command.reportIssue.title":"Notificar problema...","debugpy.command.viewOutput.title":"Mostrar salida","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.fr.json <==
{"debugpy.command.clearCacheAndReload.title":"Effacer le cache et recharger la fenêtre","debugpy.command.debugInTerminal.title":"Débogueur Python : déboguer un fichier Python","debugpy.command.debugUsingLaunchConfig.title":"Débogueur Python : déboguer à l’aide de launch.json","debugpy.command.reportIssue.title":"Signaler un problème...","debugpy.command.viewOutput.title":"Afficher la sortie","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.it.json <==
{"debugpy.command.clearCacheAndReload.title":"Cancella la cache e ricarica la finestra","debugpy.command.debugInTerminal.title":"Debugger Python: esegui il debug di un file Python","debugpy.command.debugUsingLaunchConfig.title":"Debugger Python: esegui il debug con launch.json","debugpy.command.reportIssue.title":"Segnala problema...","debugpy.command.viewOutput.title":"Mostra output","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.ja.json <==
{"debugpy.command.clearCacheAndReload.title":"キャッシュのクリアとウィンドウの再読み込み","debugpy.command.debugInTerminal.title":"Python デバッガー: Python ファイルのデバッグ","debugpy.command.debugUsingLaunchConfig.title":"Python デバッガー: launch.json を使用したデバッグ","debugpy.command.reportIssue.title":"問題の報告...","debugpy.command.viewOutput.title":"出力の表示","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.json <==
{"debugpy.command.clearCacheAndReload.title":"Clear Cache and Reload Window","debugpy.command.debugInTerminal.title":"Python Debugger: Debug Python File","debugpy.command.debugUsingLaunchConfig.title":"Python Debugger: Debug using launch.json","debugpy.command.reportIssue.title":"Report Issue...","debugpy.command.viewOutput.title":"Show Output","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.ko.json <==
{"debugpy.command.clearCacheAndReload.title":"캐시 지우기 및 창 다시 로드","debugpy.command.debugInTerminal.title":"Python 디버거: Python 파일 디버그","debugpy.command.debugUsingLaunchConfig.title":"Python 디버거: launch.json을 사용하여 디버그","debugpy.command.reportIssue.title":"문제 보고...","debugpy.command.viewOutput.title":"출력 표시","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.pl.json <==
{"debugpy.command.clearCacheAndReload.title":"Wyczyść pamięć podręczną i załaduj ponownie okno","debugpy.command.debugInTerminal.title":"Debuger języka Python: debugowanie pliku języka Python","debugpy.command.debugUsingLaunchConfig.title":"Debuger języka Python: debugowanie przy użyciu pliku launch.json","debugpy.command.reportIssue.title":"Zgłoś problem...","debugpy.command.viewOutput.title":"Pokaż dane wyjściowe","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.pt-br.json <==
{"debugpy.command.clearCacheAndReload.title":"Limpar Cache e Recarregar Janela","debugpy.command.debugInTerminal.title":"Depurador do Python: Depurar Arquivo Python","debugpy.command.debugUsingLaunchConfig.title":"Depurador do Python: depurar usando launch.json","debugpy.command.reportIssue.title":"Relatar um Problema...","debugpy.command.viewOutput.title":"Mostrar Saída","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.qps-ploc.json <==
{"debugpy.command.clearCacheAndReload.title":"Çlëær Çæçhë æñð Rëløæð Wïñðøw","debugpy.command.debugInTerminal.title":"Pÿthøñ Ðëþµggër: Ðëþµg Pÿthøñ Fïlë","debugpy.command.debugUsingLaunchConfig.title":"Pÿthøñ Ðëþµggër: Ðëþµg µsïñg læµñçh.jsøñ","debugpy.command.reportIssue.title":"Rëpørt Ïssµë...","debugpy.command.viewOutput.title":"§høw Øµtpµt","debugpy.debugJustMyCode.description":"Whëñ ðëþµggïñg øñlÿ stëp thrøµgh µsër-wrïttëñ çøðë. Ðïsæþlë thïs tø ælløw stëppïñg ïñtø lïþrærÿ çøðë.","debugpy.showPythonInlineValues.description":"Whëthër tø ðïsplæÿ ïñlïñë vælµës ïñ thë ëðïtør whïlë ðëþµggïñg."}


==> extension/package.nls.ru.json <==
{"debugpy.command.clearCacheAndReload.title":"Очистить кэш и перезагрузить окно","debugpy.command.debugInTerminal.title":"Отладчик Python: отладка файла Python","debugpy.command.debugUsingLaunchConfig.title":"Отладчик Python: отладка с помощью launch.json","debugpy.command.reportIssue.title":"Сообщить о проблеме…","debugpy.command.viewOutput.title":"Показать выходные данные","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.tr.json <==
{"debugpy.command.clearCacheAndReload.title":"Önbelleği Temizleme ve Pencereyi Yeniden Yükleme","debugpy.command.debugInTerminal.title":"Python Hata Ayıklayıcı: Python Dosyasında Hata Ayıklama","debugpy.command.debugUsingLaunchConfig.title":"Python Hata Ayıklayıcı: launch.json kullanarak hata ayıklama","debugpy.command.reportIssue.title":"Sorun Bildir...","debugpy.command.viewOutput.title":"Çıkışı Göster","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.zh-cn.json <==
{"debugpy.command.clearCacheAndReload.title":"清除缓存并重新加载窗口","debugpy.command.debugInTerminal.title":"Python 调试程序: 调试 Python 文件","debugpy.command.debugUsingLaunchConfig.title":"Python 调试程序: 使用 launch.json 进行调试","debugpy.command.reportIssue.title":"报告问题...","debugpy.command.viewOutput.title":"显示输出","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/package.nls.zh-tw.json <==
{"debugpy.command.clearCacheAndReload.title":"清除快取並重新載入視窗","debugpy.command.debugInTerminal.title":"Python 偵錯工具: 偵錯 Python 檔案","debugpy.command.debugUsingLaunchConfig.title":"Python 偵錯工具: 使用 launch.json 進行偵錯","debugpy.command.reportIssue.title":"回報問題...","debugpy.command.viewOutput.title":"顯示輸出","debugpy.debugJustMyCode.description":"When debugging only step through user-written code. Disable this to allow stepping into library code.","debugpy.showPythonInlineValues.description":"Whether to display inline values in the editor while debugging."}


==> extension/telemetry.json <==
{"events":{"ms-python.debugpydebug.success_activation":{"codeloadingtime":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"errorname":{"classification":"CallstackOrException","purpose":"PerformanceAndHealth","owner":"paulacamargo25"}},"ms-python.debugpydebug_in_terminal_button":{"owner":"paulacamargo25"},"ms-python.debugpydebug_using_launch_config_button":{"owner":"paulacamargo25"},"ms-python.debugpydebug_adapter.using_wheels_path":{"usingwheels":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"}},"ms-python.debugpydebug_session.start":{"duration":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"trigger":{"classification":"SystemMetaData","purpose":"PerformanceAndHealth","owner":"paulacamargo25"},"console":{"classification":"SystemMetaData","purpose":"PerformanceAndHealth","owner":"paulacamargo25"}},"ms-python.debugpydebug_session.error":{"duration":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"trigger":{"classification":"SystemMetaData","purpose":"PerformanceAndHealth","owner":"paulacamargo25"},"console":{"classification":"SystemMetaData","purpose":"PerformanceAndHealth","owner":"paulacamargo25"}},"ms-python.debugpydebug_session.stop":{"duration":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"trigger":{"classification":"SystemMetaData","purpose":"PerformanceAndHealth","owner":"paulacamargo25"},"console":{"classification":"SystemMetaData","purpose":"PerformanceAndHealth","owner":"paulacamargo25"}},"ms-python.debugpydebug_session.user_code_running":{"duration":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"trigger":{"classification":"SystemMetaData","purpose":"PerformanceAndHealth","owner":"paulacamargo25"},"console":{"classification":"SystemMetaData","purpose":"PerformanceAndHealth","owner":"paulacamargo25"}},"ms-python.debugpydebugger":{"trigger":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"console":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"hasenvvars":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"hasargs":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"django":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"fastapi":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"flask":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"jinja":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"islocalhost":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"ismodule":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"issudo":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"stoponentry":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"showreturnvalue":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"pyramid":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"subprocess":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"watson":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"pyspark":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"gevent":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"scrapy":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"}},"ms-python.debugpydebugger.attach_to_child_process":{"duration":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25","isMeasurement":true}},"ms-python.debugpydebugger.attach_to_local_process":{"owner":"paulacamargo25"},"ms-python.debugpydebugger.configuration.prompts":{"configurationtype":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"autodetecteddjangomanagepypath":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"autodetectedpyramidinipath":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"autodetectedfastapimainpypath":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"autodetectedflaskapppypath":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"manuallyenteredavalue":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"},"browsefilevalue":{"classification":"SystemMetaData","purpose":"FeatureInsight","owner":"paulacamargo25"}},"ms-python.debugpydebugger.configuration.prompts.in.launch.json":{"owner":"paulacamargo25"},"ms-python.debugpyenvfile_variable_substitution":{"owner":"karthiknadig"},"ms-python.debugpyuse_report_issue_command":{"owner":"paulacamargo25"},"ms-python.debugpydebugger_dynamic_config":{"owner":"paulacamargo25"},"ms-python.debugpyDEBUGGER_PYTHON_37_DEPRECATED":{"owner":"paulacamargo25"},"ms-python.debugpyDEBUGGER_SHOW_PYTHON_INLINE_VALUES":{"owner":"paulacamargo25"}},"commonProperties":{}}


==> pyqt5_tools-5.15.9.3.3.dist-info/entry_points.txt <==
[console_scripts]
pyqt5-tools = pyqt5_tools.entrypoints:main


==> pyqt5_tools-5.15.9.3.3.dist-info/top_level.txt <==
pyqt5_tools

